Efficiently Finding Higher-Order Mutants

Higher-order mutation has the potential for improving major drawbacks of traditional first-order mutation, such as by simulating more realistic faults or improving test optimization techniques. Despite interest in studying promising higher-order mutants, such mutants are difficult to find due to the exponential search space of mutation combinations. State-of-the-art approaches rely on genetic search, which is often incomplete and expensive due to its stochastic nature. First, we propose a novel way of finding a complete set of higher-order mutants by using variational execution, a technique that can, in many cases, explore large search spaces completely and often efficiently. Second, we use the identified complete set of higher-order mutants to study their characteristics. Finally, we use the identified characteristics to design and evaluate a new search strategy, independent of variational execution, that is highly effective at finding higher-order mutants even in large code bases.

==> data/chess_aggr.csv <==
time,SSHOM_var,SSSHOM_var,SSHOM_bf,SSSHOM_bf,SSHOM_gen,SSSHOM_gen,SSHOM_gen_min,SSSHOM_gen_min,SSHOM_gen_max,SSSHOM_gen_max,SSHOM_priority,SSSHOM_priority
1,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0
7,0,0,0,0,0,0,0,0,0,0,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0
18,0,0,0,0,0,0,0,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0
21,0,0,0,0,0,0,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0
24,0,0,0,0,0,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0
30,0,0,0,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0
33,0,0,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0,0,0
36,0,0,0,0,0,0,0,0,0,0,0,0
37,0,0,0,0,0,0,0,0,0,0,0,0
38,0,0,0,0,0,0,0,0,0,0,0,0
39,0,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0,0,0,0,0,0,0
42,0,0,0,0,0,0,0,0,0,0,0,0
43,0,0,0,0,0,0,0,0,0,0,0,0
44,0,0,0,0,0,0,0,0,0,0,0,0
45,0,0,0,0,0,0,0,0,0,0,0,0
46,0,0,0,0,0,0,0,0,0,0,0,0
47,0,0,0,0,0,0,0,0,0,0,0,0
48,0,0,0,0,0,0,0,0,0,0,0,0
49,0,0,0,0,0,0,0,0,0,0,0,0
50,0,0,0,0,0,0,0,0,0,0,0,0
51,0,0,0,0,0,0,0,0,0,0,0,0
52,0,0,0,0,0,0,0,0,0,0,0,0
53,0,0,0,0,0,0,0,0,0,0,0,0
54,0,0,0,0,0,0,0,0,0,0,0,0
55,0,0,0,0,0,0,0,0,0,0,0,0
56,0,0,0,0,0,0,0,0,0,0,0,0
57,0,0,0,0,0,0,0,0,0,0,0,0
58,0,0,0,0,0,0,0,0,0,0,0,0
59,0,0,0,0,0,0,0,0,0,0,0,0
60,0,0,0,0,0,0,0,0,0,0,0,0
65,0,0,0,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0,0,0,0
75,0,0,0,0,0,0,0,0,0,0,0,0
80,0,0,0,0,0,0,0,0,0,0,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0
90,0,0,0,0,0,0,0,0,0,0,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0
100,0,0,0,0,0,0,0,0,0,0,0,0
105,0,0,0,0,0,0,0,0,0,0,0,0
110,0,0,0,0,0,0,0,0,0,0,0,0
115,0,0,0,0,0,0,0,0,0,0,0,0
120,0,0,0,0,0,0,0,0,0,0,0,0
125,0,0,0,0,0,0,0,0,0,0,0,0
130,0,0,0,0,0,0,0,0,0,0,0,0
135,0,0,0,0,0,0,0,0,0,0,0,0
140,0,0,0,0,0,0,0,0,0,0,0,0
145,0,0,0,0,0,0,0,0,0,0,0,0
150,0,0,0,0,0,0,0,0,0,0,0,0
155,0,0,0,0,0,0,0,0,0,0,0,0
160,0,0,0,0,0,0,0,0,0,0,0,0
165,0,0,0,0,0,0,0,0,0,0,0,0
170,0,0,0,0,0,0,0,0,0,0,0,0
175,0,0,0,0,0,0,0,0,0,0,0,0
180,0,0,0,0,1,0,1,0,1,0,0,0
185,0,0,0,0,1,0,1,0,1,0,0,0
190,0,0,0,0,1,0,1,0,1,0,0,0
195,0,0,0,0,1,0,1,0,1,0,0,0
200,0,0,0,0,1,0,1,0,1,0,0,0
205,0,0,0,0,1,0,1,0,1,0,0,0
210,0,0,0,0,1,0,1,0,1,0,0,0
215,0,0,0,0,1,0,1,0,1,0,0,0
220,0,0,0,0,1,0,1,0,1,0,0,0
225,0,0,0,0,1,0,1,0,1,0,0,0
230,0,0,0,0,1,0,1,0,1,0,0,0
235,0,0,0,0,1,0,1,0,1,0,0,0
240,0,0,0,0,1,0,1,0,1,0,0,0
245,0,0,0,0,1,0,1,0,1,0,0,0
250,0,0,0,0,1,0,1,0,1,0,0,0
255,0,0,0,0,1,0,1,0,1,0,0,0
260,0,0,0,0,1,0,1,0,1,0,0,0
265,0,0,0,0,1,0,1,0,1,0,0,0
270,0,0,0,0,1,0,1,0,1,0,0,0
275,0,0,0,0,1,0,1,0,1,0,0,0
280,0,0,0,0,1,0,1,0,1,0,0,0
285,0,0,0,0,1,0,1,0,1,0,0,0
290,0,0,0,0,1,0,1,0,1,0,0,0
295,0,0,0,0,1,0,1,0,1,0,0,0
300,0,0,0,0,1,0,1,0,1,0,0,0
305,0,0,0,0,1,0,1,0,1,0,0,0
310,0,0,0,0,1,0,1,0,1,0,0,0
315,0,0,0,0,1,0,1,0,1,0,0,0
320,0,0,0,0,1,0,1,0,1,0,0,0
325,0,0,0,0,1,0,1,0,1,0,0,0
330,0,0,0,0,1,0,1,0,1,0,0,0
335,0,0,0,0,2,0,2,0,2,0,0,0
340,0,0,0,0,2,0,2,0,2,0,0,0
345,0,0,0,0,2,0,2,0,2,0,0,0
350,0,0,0,0,2,0,2,0,2,0,0,0
355,0,0,0,0,2,0,2,0,2,0,0,0
360,0,0,0,0,2,0,2,0,2,0,0,0
365,0,0,0,0,2,0,2,0,2,0,0,0
370,0,0,0,0,2,0,2,0,2,0,0,0
375,0,0,0,0,2,0,2,0,2,0,0,0
380,0,0,0,0,2,0,2,0,2,0,0,0
385,0,0,0,0,2,0,2,0,2,0,0,0
390,0,0,0,0,2,0,2,0,2,0,0,0
395,0,0,0,0,2,0,2,0,2,0,0,0
400,0,0,0,0,2,0,2,0,2,0,0,0
405,0,0,0,0,2,0,2,0,2,0,0,0
410,0,0,0,0,2,0,2,0,2,0,0,0
415,0,0,0,0,2,0,2,0,2,0,0,0
420,0,0,0,0,2,0,2,0,2,0,0,0
425,0,0,0,0,2,0,2,0,2,0,0,0
430,0,0,0,0,2,0,2,0,2,0,0,0
435,0,0,0,0,2,0,2,0,2,0,0,0
440,0,0,0,0,2,0,2,0,2,0,0,0
445,0,0,0,0,2,0,2,0,2,0,0,0
450,0,0,0,0,2,0,2,0,2,0,0,0
455,0,0,0,0,2,0,2,0,2,0,0,0
460,0,0,0,0,2,0,2,0,2,0,0,0
465,0,0,0,0,2,0,2,0,2,0,0,0
470,0,0,0,0,2,0,2,0,2,0,0,0
475,0,0,0,0,2,0,2,0,2,0,0,0
480,0,0,0,0,2,0,2,0,2,0,0,0
485,0,0,0,0,2,0,2,0,2,0,0,0
490,0,0,0,0,2,0,2,0,2,0,0,0
495,0,0,0,0,2,0,2,0,2,0,0,0
500,0,0,0,0,2,0,2,0,2,0,0,0
505,0,0,0,0,2,0,2,0,2,0,0,0
510,0,0,0,0,3,0,3,0,3,0,0,0
515,0,0,0,0,3,0,3,0,3,0,0,0
520,0,0,0,0,3,0,3,0,3,0,0,0
525,0,0,0,0,3,0,3,0,3,0,0,0
530,0,0,0,0,3,0,3,0,3,0,0,0
535,0,0,0,0,3,0,3,0,3,0,0,0
540,0,0,0,0,3,0,3,0,3,0,0,0
545,0,0,0,0,3,0,3,0,3,0,0,0
550,0,0,0,0,3,0,3,0,3,0,0,0
555,0,0,0,0,3,0,3,0,3,0,0,0
560,0,0,0,0,3,0,3,0,3,0,0,0
565,0,0,0,0,3,0,3,0,3,0,0,0
570,0,0,0,0,3,0,3,0,3,0,0,0
575,0,0,0,0,3,0,3,0,3,0,0,0
580,0,0,0,0,4,0,4,0,4,0,0,0
585,0,0,0,0,4,0,4,0,4,0,0,0
590,0,0,0,0,4,0,4,0,4,0,0,0
595,0,0,0,0,4,0,4,0,4,0,0,0
600,0,0,0,0,4,0,4,0,4,0,0,0
660,0,0,0,0,4,0,4,0,4,0,0,0
720,0,0,0,0,4,0,4,0,4,0,0,0
780,0,0,0,0,4,0,4,0,4,0,0,0
840,0,0,0,0,5,0,5,0,5,0,0,0
900,0,0,0,0,5,0,5,0,5,0,0,0
960,0,0,0,0,7,0,7,0,7,0,0,0
1020,0,0,0,0,7,0,7,0,7,0,0,0
1080,0,0,0,0,7,0,7,0,7,0,0,0
1140,0,0,0,0,7,0,7,0,7,0,0,0
1200,0,0,0,0,7,0,7,0,7,0,0,0
1260,0,0,0,0,9,0,9,0,9,0,0,0
1320,0,0,0,0,9,0,9,0,9,0,0,0
1380,0,0,0,0,9,0,9,0,9,0,0,0
1440,0,0,0,0,10,0,10,0,10,0,0,0
1500,0,0,0,0,10,0,10,0,10,0,0,0
1560,0,0,0,0,12,0,12,0,12,0,0,0
1620,0,0,0,0,12,0,12,0,12,0,0,0
1680,0,0,0,0,12,0,12,0,12,0,0,0
1740,0,0,0,0,13,0,13,0,13,0,0,0
1800,0,0,0,0,14,0,14,0,14,0,15,0
1860,0,0,0,0,14,0,14,0,14,0,47,0
1920,0,0,0,0,15,0,15,0,15,0,80,0
1980,0,0,0,0,15,0,15,0,15,0,114,0
2040,0,0,0,0,16,0,16,0,16,0,147,0
2100,0,0,0,0,16,0,16,0,16,0,179,0
2160,0,0,0,0,16,0,16,0,16,0,212,0
2220,0,0,0,0,16,0,16,0,16,0,245,0
2280,0,0,0,0,17,0,17,0,17,0,278,0
2340,0,0,0,0,18,0,18,0,18,0,310,0
2400,0,0,0,0,18,0,18,0,18,0,344,0
2460,0,0,0,0,19,0,19,0,19,0,376,0
2520,0,0,0,0,20,0,20,0,20,0,410,0
2580,0,0,0,0,21,0,21,0,21,0,442,0
2640,0,0,0,0,23,0,23,0,23,0,475,0
2700,0,0,0,0,24,0,24,0,24,0,508,0
2760,0,0,0,0,25,0,25,0,25,0,540,0
2820,0,0,0,0,27,0,27,0,27,0,573,0
2880,0,0,0,0,29,0,29,0,29,0,606,0
2940,0,0,0,0,32,0,32,0,32,0,638,1
3000,0,0,0,0,36,0,36,0,36,0,670,1
3060,0,0,0,0,36,0,36,0,36,0,703,1
3120,0,0,0,0,37,0,37,0,37,0,736,1
3180,0,0,0,0,37,0,37,0,37,0,768,1
3240,0,0,0,0,39,0,39,0,39,0,801,1
3300,0,0,0,0,41,0,41,0,41,0,834,1
3360,0,0,0,0,42,0,42,0,42,0,867,1
3420,0,0,0,0,44,0,44,0,44,0,900,1
3480,0,0,0,0,46,0,46,0,46,0,932,1
3540,0,0,0,0,47,0,47,0,47,0,965,1
3600,0,0,0,0,48,0,48,0,48,0,998,1
3660,0,0,0,0,49,0,49,0,49,0,1031,1
3720,0,0,0,0,52,0,52,0,52,0,1063,1
3780,0,0,0,0,52,0,52,0,52,0,1096,1
3840,0,0,0,0,52,0,52,0,52,0,1129,1
3900,0,0,0,0,53,0,53,0,53,0,1162,1
3960,0,0,0,0,55,0,55,0,55,0,1194,1
4020,0,0,0,0,58,0,58,0,58,0,1227,1
4080,0,0,0,0,60,0,60,0,60,0,1260,1
4140,0,0,0,0,61,0,61,0,61,0,1293,1
4200,0,0,0,0,63,0,63,0,63,0,1326,1
4260,0,0,0,0,64,0,64,0,64,0,1359,1
4320,0,0,0,0,65,0,65,0,65,0,1391,1
4380,0,0,0,0,65,0,65,0,65,0,1424,1
4440,0,0,0,0,65,0,65,0,65,0,1457,1
4500,0,0,0,0,65,0,65,0,65,0,1489,1
4560,0,0,0,0,66,0,66,0,66,0,1522,1
4620,0,0,0,0,66,0,66,0,66,0,1555,1
4680,0,0,0,0,66,0,66,0,66,0,1587,1
4740,0,0,0,0,68,0,68,0,68,0,1620,1
4800,0,0,0,0,68,0,68,0,68,0,1653,1
4860,0,0,0,0,68,0,68,0,68,0,1685,1
4920,0,0,0,0,68,0,68,0,68,0,1718,1
4980,0,0,0,0,68,0,68,0,68,0,1751,1
5040,0,0,0,0,68,0,68,0,68,0,1784,1
5100,0,0,0,0,68,0,68,0,68,0,1816,1
5160,0,0,0,0,68,0,68,0,68,0,1849,1
5220,0,0,0,0,70,0,70,0,70,0,1881,1
5280,0,0,0,0,70,0,70,0,70,0,1914,1
5340,0,0,0,0,70,0,70,0,70,0,1947,1
5400,0,0,0,0,70,0,70,0,70,0,1980,1
5460,0,0,0,0,72,0,72,0,72,0,2013,1
5520,0,0,0,0,75,0,75,0,75,0,2045,1
5580,0,0,0,0,76,0,76,0,76,0,2078,1
5640,0,0,0,0,76,0,76,0,76,0,2110,1
5700,0,0,0,0,76,0,76,0,76,0,2143,1
5760,0,0,0,0,78,0,78,0,78,0,2176,1
5820,0,0,0,0,79,0,79,0,79,0,2209,1
5880,0,0,0,0,80,0,80,0,80,0,2242,1
5940,0,0,0,0,80,0,80,0,80,0,2275,1
6000,0,0,0,0,81,0,81,0,81,0,2307,1
6060,0,0,0,0,82,0,82,0,82,0,2340,1
6120,0,0,0,0,84,0,84,0,84,0,2373,1
6180,0,0,0,0,86,0,86,0,86,0,2406,1
6240,0,0,0,0,86,0,86,0,86,0,2437,2
6300,0,0,0,0,90,0,90,0,90,0,2470,2
6360,0,0,0,0,90,0,90,0,90,0,2503,2
6420,0,0,0,0,91,0,91,0,91,0,2535,3
6480,0,0,0,0,92,0,92,0,92,0,2568,3
6540,0,0,0,0,95,0,95,0,95,0,2600,3
6600,0,0,0,0,96,0,96,0,96,0,2633,3
6660,0,0,0,0,98,0,98,0,98,0,2666,4
6720,0,0,0,0,99,0,99,0,99,0,2698,4
6780,0,0,0,0,100,0,100,0,100,0,2731,4
6840,0,0,0,0,101,0,101,0,101,0,2763,4
6900,0,0,0,0,102,0,102,0,102,0,2795,4
6960,0,0,0,0,104,0,104,0,104,0,2828,4
7020,0,0,0,0,106,0,106,0,106,0,2861,4
7080,0,0,0,0,106,0,106,0,106,0,2892,4
7140,0,0,0,0,106,0,106,0,106,0,2925,4
7200,0,0,0,0,107,0,107,0,107,0,2958,4
7260,0,0,0,0,107,0,107,0,107,0,2991,4
7320,0,0,0,0,107,0,107,0,107,0,3024,4
7380,0,0,0,0,109,0,109,0,109,0,3056,4
7440,0,0,0,0,110,0,110,0,110,0,3089,4
7500,0,0,0,0,110,0,110,0,110,0,3122,4
7560,0,0,0,0,113,0,113,0,113,0,3155,4
7620,0,0,0,0,115,0,115,0,115,0,3187,4
7680,0,0,0,0,118,0,118,0,118,0,3219,4
7740,0,0,0,0,119,0,119,0,119,0,3252,4
7800,0,0,0,0,119,0,119,0,119,0,3285,4
7860,0,0,0,0,122,0,122,0,122,0,3318,4
7920,0,0,0,0,123,0,123,0,123,0,3351,4
7980,0,0,0,0,123,0,123,0,123,0,3383,4
8040,0,0,0,0,124,0,124,0,124,0,3415,4
8100,0,0,0,0,125,0,125,0,125,0,3448,4
8160,0,0,0,0,128,0,128,0,128,0,3479,4
8220,0,0,0,0,130,0,130,0,130,0,3512,4
8280,0,0,0,0,131,0,131,0,131,0,3545,4
8340,0,0,0,0,134,0,134,0,134,0,3577,4
8400,0,0,0,0,135,0,135,0,135,0,3608,4
8460,0,0,0,0,136,0,136,0,136,0,3641,4
8520,0,0,0,0,138,0,138,0,138,0,3674,4
8580,0,0,0,0,140,0,140,0,140,0,3706,4
8640,0,0,0,0,140,0,140,0,140,0,3739,4
8700,0,0,0,0,141,0,141,0,141,0,3772,4
8760,0,0,0,0,142,0,142,0,142,0,3803,4
8820,0,0,0,0,142,0,142,0,142,0,3836,4
8880,0,0,0,0,143,0,143,0,143,0,3868,4
8940,0,0,0,0,145,0,145,0,145,0,3902,4
9000,0,0,0,0,145,0,145,0,145,0,3934,4
9060,0,0,0,0,146,0,146,0,146,0,3967,4
9120,0,0,0,0,147,0,147,0,147,0,3999,4
9180,0,0,0,0,148,0,148,0,148,0,4032,4
9240,0,0,0,0,149,0,149,0,149,0,4064,4
9300,0,0,0,0,150,0,150,0,150,0,4097,4
9360,0,0,0,0,150,0,150,0,150,0,4130,4
9420,0,0,0,0,151,0,151,0,151,0,4163,4
9480,0,0,0,0,152,0,152,0,152,0,4195,4
9540,0,0,0,0,154,0,154,0,154,0,4228,4
9600,0,0,0,0,155,0,155,0,155,0,4261,4
9660,0,0,0,0,158,0,158,0,158,0,4294,4
9720,0,0,0,0,159,0,159,0,159,0,4327,4
9780,0,0,0,0,160,0,160,0,160,0,4359,4
9840,0,0,0,0,160,0,160,0,160,0,4392,4
9900,0,0,0,0,161,0,161,0,161,0,4425,4
9960,0,0,0,0,161,0,161,0,161,0,4458,4
10020,0,0,0,0,162,0,162,0,162,0,4491,4
10080,0,0,0,0,162,0,162,0,162,0,4524,4
10140,0,0,0,0,163,0,163,0,163,0,4557,4
10200,0,0,0,0,164,0,164,0,164,0,4589,4
10260,0,0,0,0,166,0,166,0,166,0,4622,4
10320,0,0,0,0,167,0,167,0,167,0,4653,4
10380,0,0,0,0,167,0,167,0,167,0,4686,4
10440,0,0,0,0,168,0,168,0,168,0,4719,4
10500,0,0,0,0,169,0,169,0,169,0,4751,4
10560,0,0,0,0,171,0,171,0,171,0,4784,4
10620,0,0,0,0,172,0,172,0,172,0,4816,4
10680,0,0,0,0,172,0,172,0,172,0,4849,4
10740,0,0,0,0,172,0,172,0,172,0,4881,4
10800,0,0,0,0,175,0,175,0,175,0,4914,4
10860,0,0,0,0,176,0,176,0,176,0,4947,4
10920,0,0,0,0,177,0,177,0,177,0,4979,4
10980,0,0,0,0,178,0,178,0,178,0,5012,4
11040,0,0,0,0,180,0,180,0,180,0,5045,4
11100,0,0,0,0,182,0,182,0,182,0,5077,4
11160,0,0,0,0,185,0,185,0,185,0,5109,4
11220,0,0,0,0,186,0,186,0,186,0,5142,4
11280,0,0,0,0,187,0,187,0,187,0,5175,4
11340,0,0,0,0,192,0,192,0,192,0,5204,4
11400,0,0,0,0,193,0,193,0,193,0,5237,4
11460,0,0,0,0,197,0,197,0,197,0,5269,4
11520,0,0,0,0,200,0,200,0,200,0,5302,4
11580,0,0,0,0,202,0,202,0,202,0,5335,4
11640,0,0,0,0,203,0,203,0,203,0,5367,4
11700,0,0,0,0,203,0,203,0,203,0,5400,4
11760,0,0,0,0,207,0,207,0,207,0,5432,4
11820,0,0,0,0,208,0,208,0,208,0,5465,4
11880,0,0,0,0,211,0,211,0,211,0,5497,4
11940,0,0,0,0,211,0,211,0,211,0,5529,4
12000,0,0,0,0,212,0,212,0,212,0,5562,4
12060,0,0,0,0,214,0,214,0,214,0,5594,4
12120,0,0,0,0,217,0,217,0,217,0,5627,4
12180,0,0,0,0,218,0,218,0,218,0,5659,4
12240,0,0,0,0,218,0,218,0,218,0,5692,4
12300,0,0,0,0,220,0,220,0,220,0,5724,4
12360,0,0,0,0,222,0,222,0,222,0,5756,4
12420,0,0,0,0,224,0,224,0,224,0,5789,5
12480,0,0,0,0,228,0,228,0,228,0,5821,5
12540,0,0,0,0,231,0,231,0,231,0,5854,5
12600,0,0,0,0,233,0,233,0,233,0,5886,5
12660,0,0,0,0,236,0,236,0,236,0,5918,5
12720,0,0,0,0,238,0,238,0,238,0,5951,5
12780,0,0,0,0,241,0,241,0,241,0,5984,5
12840,0,0,0,0,242,0,242,0,242,0,6016,5
12900,0,0,0,0,245,0,245,0,245,0,6049,5
12960,0,0,0,0,248,0,248,0,248,0,6081,5
13020,0,0,0,0,255,0,255,0,255,0,6114,5
13080,0,0,0,0,258,0,258,0,258,0,6146,5
13140,0,0,0,0,260,0,260,0,260,0,6179,5
13200,0,0,0,0,262,0,262,0,262,0,6212,5
13260,0,0,0,0,264,0,264,0,264,0,6244,5
13320,0,0,0,0,266,0,266,0,266,0,6276,5
13380,0,0,0,0,267,0,267,0,267,0,6307,5
13440,0,0,0,0,270,0,270,0,270,0,6339,5
13500,0,0,0,0,271,0,271,0,271,0,6372,5
13560,0,0,0,0,274,0,274,0,274,0,6404,5
13620,0,0,0,0,275,0,275,0,275,0,6437,5
13680,0,0,0,0,279,0,279,0,279,0,6470,5
13740,0,0,0,0,280,0,280,0,280,0,6503,5
13800,0,0,0,0,280,0,280,0,280,0,6535,5
13860,0,0,0,0,281,0,281,0,281,0,6568,5
13920,0,0,0,0,282,0,282,0,282,0,6600,5
13980,0,0,0,0,282,0,282,0,282,0,6632,5
14040,0,0,0,0,282,0,282,0,282,0,6665,5
14100,0,0,0,0,282,0,282,0,282,0,6697,5
14160,0,0,0,0,285,0,285,0,285,0,6729,5
14220,0,0,0,0,287,0,287,0,287,0,6762,5
14280,0,0,0,0,287,0,287,0,287,0,6795,5
14340,0,0,0,0,287,0,287,0,287,0,6827,5
14400,0,0,0,0,287,0,287,0,287,0,6860,5
14460,0,0,0,0,287,0,287,0,287,0,6892,5
14520,0,0,0,0,288,0,288,0,288,0,6925,5
14580,0,0,0,0,288,0,288,0,288,0,6954,5
14640,0,0,0,0,288,0,288,0,288,0,6987,6
14700,0,0,0,0,288,0,288,0,288,0,7019,7
14760,0,0,0,0,290,0,290,0,290,0,7052,7
14820,0,0,0,0,292,0,292,0,292,0,7084,7
14880,0,0,0,0,293,0,293,0,293,0,7117,7
14940,0,0,0,0,293,0,293,0,293,0,7150,7
15000,0,0,0,0,293,0,293,0,293,0,7183,7
15060,0,0,0,0,293,0,293,0,293,0,7215,8
15120,0,0,0,0,294,0,294,0,294,0,7248,8
15180,0,0,0,0,295,0,295,0,295,0,7280,8
15240,0,0,0,0,295,0,295,0,295,0,7313,8
15300,0,0,0,0,296,0,296,0,296,0,7346,8
15360,0,0,0,0,298,0,298,0,298,0,7378,8
15420,0,0,0,0,299,0,299,0,299,0,7410,8
15480,0,0,0,0,299,0,299,0,299,0,7443,8
15540,0,0,0,0,300,0,300,0,300,0,7476,8
15600,0,0,1,0,301,0,301,0,301,0,7508,8
15660,0,0,1,0,302,0,302,0,302,0,7541,8
15720,0,0,1,0,302,0,302,0,302,0,7574,8
15780,0,0,1,0,303,0,303,0,303,0,7607,8
15840,0,0,1,0,303,0,303,0,303,0,7639,8
15900,0,0,1,0,303,0,303,0,303,0,7672,8
15960,0,0,1,0,304,0,304,0,304,0,7704,8
16020,0,0,1,0,305,0,305,0,305,0,7737,8
16080,0,0,1,0,305,0,305,0,305,0,7769,8
16140,0,0,1,0,305,0,305,0,305,0,7802,8
16200,0,0,3,0,305,0,305,0,305,0,7835,8
16260,0,0,4,0,308,0,308,0,308,0,7867,8
16320,0,0,4,0,309,0,309,0,309,0,7900,8
16380,0,0,4,0,311,0,311,0,311,0,7933,8
16440,0,0,4,0,312,0,312,0,312,0,7966,8
16500,0,0,4,0,312,0,312,0,312,0,7999,9
16560,0,0,4,0,315,0,315,0,315,0,8031,9
16620,0,0,4,0,316,0,316,0,316,0,8064,9
16680,0,0,4,0,316,0,316,0,316,0,8096,9
16740,0,0,4,0,316,0,316,0,316,0,8129,9
16800,0,0,6,0,316,0,316,0,316,0,8161,9
16860,0,0,6,0,318,0,318,0,318,0,8194,9
16920,0,0,6,0,319,0,319,0,319,0,8227,9
16980,0,0,6,0,319,0,319,0,319,0,8259,9
17040,0,0,6,0,320,0,320,0,320,0,8291,9
17100,0,0,6,0,321,0,321,0,321,0,8324,9
17160,0,0,6,0,324,0,324,0,324,0,8356,9
17220,0,0,6,0,330,0,330,0,330,0,8389,9
17280,0,0,6,0,331,0,331,0,331,0,8422,9
17340,0,0,6,0,331,0,331,0,331,0,8454,9
17400,0,0,6,0,332,0,332,0,332,0,8487,10
17460,0,0,6,0,334,0,334,0,334,0,8519,11
17520,0,0,6,0,336,0,336,0,336,0,8552,11
17580,0,0,6,0,336,0,336,0,336,0,8585,12
17640,0,0,6,0,336,0,336,0,336,0,8617,12
17700,0,0,6,0,336,0,336,0,336,0,8650,12
17760,0,0,6,0,336,0,336,0,336,0,8682,12
17820,0,0,6,0,336,0,336,0,336,0,8715,12
17880,0,0,6,0,336,0,336,0,336,0,8748,12
17940,0,0,6,0,336,0,336,0,336,0,8780,12
18000,0,0,6,0,337,0,337,0,337,0,8813,12
18060,0,0,6,0,341,0,341,0,341,0,8846,12
18120,0,0,6,0,344,0,344,0,344,0,8879,12
18180,0,0,6,0,344,0,344,0,344,0,8911,12
18240,0,0,6,0,344,0,344,0,344,0,8944,12
18300,0,0,6,0,344,0,344,0,344,0,8976,12
18360,0,0,6,0,347,0,347,0,347,0,9008,12
18420,0,0,6,0,350,0,350,0,350,0,9037,12
18480,0,0,6,0,351,0,351,0,351,0,9070,12
18540,0,0,6,0,351,0,351,0,351,0,9103,12
18600,0,0,6,0,352,0,352,0,352,0,9135,12
18660,0,0,6,0,354,0,354,0,354,0,9168,12
18720,0,0,6,0,355,0,355,0,355,0,9201,12
18780,0,0,6,0,356,0,356,0,356,0,9234,12
18840,0,0,6,0,356,0,356,0,356,0,9267,12
18900,0,0,6,0,357,0,357,0,357,0,9299,12
18960,0,0,6,0,359,0,359,0,359,0,9332,12
19020,0,0,6,0,361,0,361,0,361,0,9364,12
19080,0,0,6,0,362,0,362,0,362,0,9397,12
19140,0,0,6,0,362,0,362,0,362,0,9430,12
19200,0,0,6,0,362,0,362,0,362,0,9462,12
19260,0,0,6,0,362,0,362,0,362,0,9495,12
19320,0,0,6,0,362,0,362,0,362,0,9528,12
19380,0,0,6,0,363,0,363,0,363,0,9561,12
19440,0,0,6,0,363,0,363,0,363,0,9593,12
19500,0,0,7,0,363,0,363,0,363,0,9627,12
19560,0,0,7,0,365,0,365,0,365,0,9659,12
19620,0,0,7,0,366,0,366,0,366,0,9692,12
19680,0,0,7,0,366,0,366,0,366,0,9724,12
19740,0,0,7,0,367,0,367,0,367,0,9757,12
19800,0,0,8,0,367,0,367,0,367,0,9790,12
19860,0,0,8,0,370,0,370,0,370,0,9823,12
19920,0,0,8,0,372,0,372,0,372,0,9855,12
19980,0,0,8,0,372,0,372,0,372,0,9888,12
20040,0,0,8,0,372,0,372,0,372,0,9920,12
20100,0,0,8,0,373,0,373,0,373,0,9953,12
20160,0,0,8,0,376,0,376,0,376,0,9985,12
20220,0,0,8,0,378,0,378,0,378,0,10018,12
20280,0,0,8,0,379,0,379,0,379,0,10050,12
20340,0,0,8,0,380,0,380,0,380,0,10083,12
20400,0,0,8,0,381,0,381,0,381,0,10115,12
20460,0,0,8,0,383,0,383,0,383,0,10147,12
20520,0,0,8,0,385,0,385,0,385,0,10180,12
20580,0,0,8,0,387,0,387,0,387,0,10213,12
20640,0,0,8,0,387,0,387,0,387,0,10245,12
20700,0,0,8,0,388,0,388,0,388,0,10278,12
20760,0,0,8,0,389,0,389,0,389,0,10310,12
20820,0,0,8,0,390,0,390,0,390,0,10343,12
20880,0,0,8,0,391,0,391,0,391,0,10376,12
20940,0,0,8,0,391,0,391,0,391,0,10408,12
21000,0,0,8,0,392,0,392,0,392,0,10441,12
21060,0,0,8,0,394,0,394,0,394,0,10474,12
21120,0,0,8,0,395,0,395,0,395,0,10507,13
21180,0,0,8,0,396,0,396,0,396,0,10539,13
21240,0,0,8,0,397,0,397,0,397,0,10572,13
21300,0,0,8,0,398,0,398,0,398,0,10604,13
21360,0,0,8,0,400,0,400,0,400,0,10636,13
21420,0,0,8,0,403,0,403,0,403,0,10669,13
21480,0,0,8,0,403,0,403,0,403,0,10701,13
21540,0,0,8,0,403,0,403,0,403,0,10734,13
21600,0,0,8,0,405,0,405,0,405,0,10767,13
21660,0,0,8,0,407,0,407,0,407,0,10799,13
21720,0,0,8,0,411,0,411,0,411,0,10831,13
21780,0,0,8,0,411,0,411,0,411,0,10864,13
21840,0,0,8,0,411,0,411,0,411,0,10896,13
21900,0,0,8,0,411,0,411,0,411,0,10928,13
21960,0,0,8,0,411,0,411,0,411,0,10961,13
22020,0,0,8,0,411,0,411,0,411,0,10993,13
22080,0,0,8,0,411,0,411,0,411,0,11026,13
22140,0,0,8,0,412,0,412,0,412,0,11058,14
22200,0,0,8,0,413,0,413,0,413,0,11091,14
22260,0,0,8,0,414,0,414,0,414,0,11124,14
22320,0,0,8,0,417,0,417,0,417,0,11156,14
22380,0,0,8,0,417,0,417,0,417,0,11189,14
22440,0,0,8,0,418,0,418,0,418,0,11221,15
22500,0,0,8,0,419,0,419,0,419,0,11254,15
22560,0,0,8,0,421,0,421,0,421,0,11286,15
22620,0,0,8,0,423,0,423,0,423,0,11318,15
22680,0,0,8,0,426,0,426,0,426,0,11344,15
22740,0,0,8,0,426,0,426,0,426,0,11376,15
22800,0,0,8,0,426,0,426,0,426,0,11408,15
22860,0,0,8,0,426,0,426,0,426,0,11440,16
22920,0,0,8,0,428,0,428,0,428,0,11473,16
22980,0,0,8,0,428,0,428,0,428,0,11506,16
23040,0,0,8,0,429,0,429,0,429,0,11538,16
23100,0,0,8,0,430,0,430,0,430,0,11571,16
23160,0,0,9,0,431,0,431,0,431,0,11603,16
23220,0,0,9,0,433,0,433,0,433,0,11636,16
23280,0,0,9,0,433,0,433,0,433,0,11668,16
23340,0,0,9,0,434,0,434,0,434,0,11701,16
23400,0,0,10,0,434,0,434,0,434,0,11733,16
23460,0,0,11,0,434,0,434,0,434,0,11766,16
23520,0,0,11,0,436,0,436,0,436,0,11798,16
23580,0,0,11,0,437,0,437,0,437,0,11830,16
23640,0,0,11,0,438,0,438,0,438,0,11863,16
23700,0,0,11,0,439,0,439,0,439,0,11895,16
23760,0,0,13,0,443,0,443,0,443,0,11927,16
23820,0,0,13,0,443,0,443,0,443,0,11960,16
23880,0,0,13,0,443,0,443,0,443,0,11993,16
23940,0,0,13,0,444,0,444,0,444,0,12025,16
24000,0,0,13,0,445,0,445,0,445,0,12058,16
24060,0,0,13,0,446,0,446,0,446,0,12091,16
24120,0,0,13,0,448,0,448,0,448,0,12124,16
24180,0,0,13,0,451,0,451,0,451,0,12157,16
24240,0,0,13,0,453,0,453,0,453,0,12189,16
24300,0,0,13,0,454,0,454,0,454,0,12221,16
24360,0,0,13,0,455,0,455,0,455,0,12253,16
24420,0,0,13,0,458,0,458,0,458,0,12286,16
24480,0,0,13,0,459,0,459,0,459,0,12318,16
24540,0,0,13,0,459,0,459,0,459,0,12351,16
24600,0,0,13,0,459,0,459,0,459,0,12383,16
24660,0,0,13,0,461,0,461,0,461,0,12415,16
24720,0,0,13,0,462,0,462,0,462,0,12448,16
24780,0,0,13,0,462,0,462,0,462,0,12480,16
24840,0,0,13,0,462,0,462,0,462,0,12513,16
24900,0,0,13,0,462,0,462,0,462,0,12545,16
24960,0,0,13,0,463,0,463,0,463,0,12578,16
25020,0,0,13,0,467,0,467,0,467,0,12610,16
25080,0,0,13,0,467,0,467,0,467,0,12643,16
25140,0,0,13,0,467,0,467,0,467,0,12675,16
25200,0,0,13,0,468,0,468,0,468,0,12708,17
25260,0,0,13,0,470,0,470,0,470,0,12740,17
25320,0,0,13,0,471,0,471,0,471,0,12773,17
25380,0,0,13,0,473,0,473,0,473,0,12806,17
25440,0,0,13,0,473,0,473,0,473,0,12839,18
25500,0,0,13,0,474,0,474,0,474,0,12871,18
25560,0,0,13,0,477,0,477,0,477,0,12903,19
25620,0,0,13,0,477,0,477,0,477,0,12935,19
25680,0,0,13,0,477,0,477,0,477,0,12968,19
25740,0,0,13,0,479,0,479,0,479,0,13000,19
25800,0,0,13,0,480,0,480,0,480,0,13033,19
25860,0,0,13,0,483,0,483,0,483,0,13065,19
25920,0,0,13,0,485,0,485,0,485,0,13097,19
25980,0,0,13,0,485,0,485,0,485,0,13130,19
26040,0,0,13,0,486,0,486,0,486,0,13163,19
26100,0,0,13,0,491,0,491,0,491,0,13195,19
26160,0,0,13,0,493,0,493,0,493,0,13227,19
26220,0,0,13,0,497,0,497,0,497,0,13260,19
26280,0,0,13,0,499,0,499,0,499,0,13292,19
26340,0,0,13,0,499,0,499,0,499,0,13325,19
26400,0,0,13,0,501,0,501,0,501,0,13357,19
26460,0,0,13,0,505,0,505,0,505,0,13389,19
26520,0,0,13,0,507,0,507,0,507,0,13422,19
26580,0,0,13,0,508,0,508,0,508,0,13455,19
26640,0,0,13,0,510,0,510,0,510,0,13487,19
26700,0,0,13,0,511,0,511,0,511,0,13520,19
26760,0,0,13,0,513,0,513,0,513,0,13553,19
26820,0,0,13,0,517,0,517,0,517,0,13585,19
26880,0,0,13,0,517,0,517,0,517,0,13617,19
26940,0,0,13,0,518,0,518,0,518,0,13650,19
27000,0,0,13,0,519,0,519,0,519,0,13682,19
27060,0,0,13,0,522,0,522,0,522,0,13714,19
27120,0,0,13,0,525,0,525,0,525,0,13742,20
27180,0,0,13,0,525,0,525,0,525,0,13774,20
27240,0,0,13,0,526,0,526,0,526,0,13807,21
27300,0,0,13,0,526,0,526,0,526,0,13840,21
27360,0,0,13,0,530,0,530,0,530,0,13872,21
27420,0,0,13,0,531,0,531,0,531,0,13905,21
27480,0,0,13,0,533,0,533,0,533,0,13937,21
27540,0,0,13,0,533,0,533,0,533,0,13970,21
27600,0,0,13,0,533,0,533,0,533,0,14002,21
27660,0,0,13,0,538,0,538,0,538,0,14034,21
27720,0,0,13,0,540,0,540,0,540,0,14063,21
27780,0,0,13,0,540,0,540,0,540,0,14068,21
27840,0,0,13,0,541,0,541,0,541,0,14074,21
27900,0,0,14,0,542,0,542,0,542,0,14078,21
27960,0,0,14,0,547,0,547,0,547,0,14095,21
28020,0,0,14,0,550,0,550,0,550,0,14110,21
28080,0,0,14,0,551,0,551,0,551,0,14114,21
28140,0,0,14,0,552,0,552,0,552,0,14119,21
28200,0,0,15,0,552,0,552,0,552,0,14124,21
28260,0,0,15,0,555,0,555,0,555,0,14142,21
28320,0,0,15,0,557,0,557,0,557,0,14157,21
28380,0,0,15,0,557,0,557,0,557,0,14162,21
28440,0,0,15,0,559,0,559,0,559,0,14167,21
28500,0,0,16,0,559,0,559,0,559,0,14171,21
28560,0,0,16,0,561,0,561,0,561,0,14188,21
28620,0,0,16,0,564,0,564,0,564,0,14202,21
28680,0,0,16,0,565,0,565,0,565,0,14207,21
28740,0,0,16,0,566,0,566,0,566,0,14212,21
28800,0,0,22,0,569,0,569,0,569,0,14216,21
28860,0,0,22,0,569,0,569,0,569,0,14234,21
28920,0,0,22,0,570,0,570,0,570,0,14249,21
28980,0,0,22,0,571,0,571,0,571,0,14254,21
29040,0,0,22,0,571,0,571,0,571,0,14258,21
29100,0,0,23,0,572,0,572,0,572,0,14263,21
29160,0,0,24,0,577,0,577,0,577,0,14282,21
29220,0,0,24,0,579,0,579,0,579,0,14295,22
29280,0,0,24,0,579,0,579,0,579,0,14300,22
29340,0,0,24,0,580,0,580,0,580,0,14305,22
29400,0,0,29,0,580,0,580,0,580,0,14310,22
29460,0,0,29,0,582,0,582,0,582,0,14329,22
29520,0,0,29,0,587,0,587,0,587,0,14342,22
29580,0,0,29,0,590,0,590,0,590,0,14347,22
29640,0,0,29,0,590,0,590,0,590,0,14352,23
29700,0,0,31,0,590,0,590,0,590,0,14356,23
29760,0,0,31,0,594,0,594,0,594,0,14374,23
29820,0,0,31,0,599,0,599,0,599,0,14386,23
29880,0,0,31,0,599,0,599,0,599,0,14390,23
29940,0,0,31,0,601,0,601,0,601,0,14394,23
30000,0,0,31,0,602,0,602,0,602,0,14399,23
30060,0,0,31,0,604,0,604,0,604,0,14417,23
30120,0,0,31,0,608,0,608,0,608,0,14432,23
30180,0,0,31,0,608,0,608,0,608,0,14437,23
30240,0,0,31,0,610,0,610,0,610,0,14441,23
30300,0,0,31,0,611,0,611,0,611,0,14446,23
30360,0,0,31,0,615,0,615,0,615,0,14465,23
30420,0,0,31,0,618,0,618,0,618,0,14478,23
30480,0,0,31,0,619,0,619,0,619,0,14482,23
30540,0,0,31,0,620,0,620,0,620,0,14487,23
30600,0,0,31,0,621,0,621,0,621,0,14492,23
30660,0,0,31,0,625,0,625,0,625,0,14509,23
30720,0,0,31,0,626,0,626,0,626,0,14525,23
30780,0,0,31,0,628,0,628,0,628,0,14529,23
30840,0,0,31,0,630,0,630,0,630,0,14534,23
30900,0,0,31,0,632,0,632,0,632,0,14539,23
30960,0,0,31,0,637,0,637,0,637,0,14558,23
31020,0,0,31,0,639,0,639,0,639,0,14573,23
31080,0,0,31,0,639,0,639,0,639,0,14577,23
31140,0,0,31,0,639,0,639,0,639,0,14582,23
31200,0,0,31,0,639,0,639,0,639,0,14586,23
31260,0,0,31,0,642,0,642,0,642,0,14605,23
31320,0,0,31,0,644,0,644,0,644,0,14618,23
31380,0,0,31,0,647,0,647,0,647,0,14622,23
31440,0,0,31,0,647,0,647,0,647,0,14627,23
31500,0,0,31,0,647,0,647,0,647,0,14633,23
31560,0,0,31,0,649,0,649,0,649,0,14650,23
31620,0,0,31,0,651,0,651,0,651,0,14663,23
31680,0,0,31,0,653,0,653,0,653,0,14668,23
31740,0,0,31,0,653,0,653,0,653,0,14673,23
31800,0,0,31,0,653,0,653,0,653,0,14678,23
31860,0,0,31,0,656,0,656,0,656,0,14696,23
31920,0,0,31,0,657,0,657,0,657,0,14709,23
31980,0,0,31,0,657,0,657,0,657,0,14712,23
32040,0,0,31,0,660,0,660,0,660,0,14717,23
32100,0,0,31,0,660,0,660,0,660,0,14722,23
32160,0,0,31,0,663,0,663,0,663,0,14741,23
32220,0,0,31,0,664,0,664,0,664,0,14753,23
32280,0,0,31,0,665,0,665,0,665,0,14757,23
32340,0,0,31,0,665,0,665,0,665,0,14762,23
32400,0,0,31,0,667,0,667,0,667,0,14767,23
32460,0,0,31,0,669,0,669,0,669,0,14785,23
32520,0,0,31,0,670,0,670,0,670,0,14797,23
32580,0,0,31,0,670,0,670,0,670,0,14802,23
32640,0,0,31,0,671,0,671,0,671,0,14807,23
32700,0,0,31,0,671,0,671,0,671,0,14811,23
32760,0,0,31,0,675,0,675,0,675,0,14830,23
32820,0,0,31,0,680,0,680,0,680,0,14843,23
32880,0,0,31,0,680,0,680,0,680,0,14848,23
32940,0,0,31,0,680,0,680,0,680,0,14852,23
33000,0,0,31,0,681,0,681,0,681,0,14856,23
33060,0,0,31,0,682,0,682,0,682,0,14875,23
33120,0,0,31,0,685,0,685,0,685,0,14887,23
33180,0,0,31,0,685,0,685,0,685,0,14893,23
33240,0,0,31,0,687,0,687,0,687,0,14898,23
33300,0,0,31,0,690,0,690,0,690,0,14903,23
33360,0,0,31,0,691,0,691,0,691,0,14920,23
33420,0,0,31,0,694,0,694,0,694,0,14933,23
33480,0,0,31,0,695,0,695,0,695,0,14938,23
33540,0,0,31,0,695,0,695,0,695,0,14943,23
33600,0,0,31,0,696,0,696,0,696,0,14947,23
33660,0,0,31,0,698,0,698,0,698,0,14966,23
33720,0,0,31,0,701,0,701,0,701,0,14979,23
33780,0,0,31,0,702,0,702,0,702,0,14984,23
33840,0,0,31,0,703,0,703,0,703,0,14989,23
33900,0,0,31,0,703,0,703,0,703,0,14993,23
33960,0,0,31,0,706,0,706,0,706,0,15011,23
34020,0,0,31,0,709,0,709,0,709,0,15023,23
34080,0,0,31,0,712,0,712,0,712,0,15027,23
34140,0,0,31,0,712,0,712,0,712,0,15032,23
34200,0,0,31,0,714,0,714,0,714,0,15036,23
34260,0,0,31,0,715,0,715,0,715,0,15054,23
34320,0,0,31,0,716,0,716,0,716,0,15068,23
34380,0,0,31,0,717,0,717,0,717,0,15072,23
34440,0,0,31,0,717,0,717,0,717,0,15077,23
34500,0,0,31,0,717,0,717,0,717,0,15081,23
34560,0,0,31,0,719,0,719,0,719,0,15098,23
34620,0,0,31,0,719,0,719,0,719,0,15113,23
34680,0,0,31,0,719,0,719,0,719,0,15117,23
34740,0,0,31,0,719,0,719,0,719,0,15122,23
34800,0,0,31,0,719,0,719,0,719,0,15127,23
34860,0,0,31,0,722,0,722,0,722,0,15144,23
34920,0,0,31,0,722,0,722,0,722,0,15159,23
34980,0,0,31,0,722,0,722,0,722,0,15164,23
35040,0,0,31,0,722,0,722,0,722,0,15168,23
35100,0,0,31,0,724,0,724,0,724,0,15173,23
35160,0,0,31,0,727,0,727,0,727,0,15192,23
35220,0,0,31,0,730,0,730,0,730,0,15206,23
35280,0,0,31,0,730,0,730,0,730,0,15211,23
35340,0,0,31,0,731,0,731,0,731,0,15215,23
35400,0,0,31,0,733,0,733,0,733,0,15220,23
35460,0,0,31,0,735,0,735,0,735,0,15238,23
35520,0,0,31,0,736,0,736,0,736,0,15252,23
35580,0,0,31,0,736,0,736,0,736,0,15257,23
35640,0,0,31,0,737,0,737,0,737,0,15262,23
35700,0,0,31,0,738,0,738,0,738,0,15267,23
35760,0,0,31,0,741,0,741,0,741,0,15285,23
35820,0,0,31,0,743,0,743,0,743,0,15298,23
35880,0,0,31,0,743,0,743,0,743,0,15303,23
35940,0,0,31,0,744,0,744,0,744,0,15309,23
36000,0,0,31,0,744,0,744,0,744,0,15313,23
36060,0,0,31,0,749,0,749,0,749,0,15333,23
36120,0,0,31,0,752,0,752,0,752,0,15345,23
36180,0,0,31,0,752,0,752,0,752,0,15350,23
36240,0,0,31,0,752,0,752,0,752,0,15356,23
36300,0,0,31,0,753,0,753,0,753,0,15360,23
36360,0,0,31,0,758,0,758,0,758,0,15377,23
36420,0,0,31,0,765,0,765,0,765,0,15390,23
36480,0,0,31,0,766,0,766,0,766,0,15395,23
36540,0,0,31,0,767,0,767,0,767,0,15400,23
36600,0,0,31,0,767,0,767,0,767,0,15404,23
36660,0,0,31,0,772,0,772,0,772,0,15421,23
36720,0,0,31,0,777,0,777,0,777,0,15434,23
36780,0,0,31,0,777,0,777,0,777,0,15439,23
36840,0,0,31,0,779,0,779,0,779,0,15443,23
36900,0,0,31,0,781,0,781,0,781,0,15447,23
36960,0,0,31,0,787,0,787,0,787,0,15466,23
37020,0,0,31,0,790,0,790,0,790,0,15480,23
37080,0,0,31,0,791,0,791,0,791,0,15484,23
37140,0,0,31,0,792,0,792,0,792,0,15489,23
37200,0,0,31,0,793,0,793,0,793,0,15493,23
37260,0,0,31,0,795,0,795,0,795,0,15513,23
37320,0,0,31,0,800,0,800,0,800,0,15524,23
37380,0,0,31,0,800,0,800,0,800,0,15529,23
37440,0,0,31,0,800,0,800,0,800,0,15533,23
37500,0,0,31,0,804,0,804,0,804,0,15537,23
37560,0,0,32,0,807,0,807,0,807,0,15557,23
37620,0,0,32,0,809,0,809,0,809,0,15569,23
37680,0,0,32,0,810,0,810,0,810,0,15574,23
37740,0,0,32,0,810,0,810,0,810,0,15579,23
37800,0,0,32,0,812,0,812,0,812,0,15584,23
37860,0,0,33,0,817,0,817,0,817,0,15605,23
37920,0,0,33,0,819,0,819,0,819,0,15616,23
37980,0,0,33,0,821,0,821,0,821,0,15620,23
38040,0,0,33,0,822,0,822,0,822,0,15625,23
38100,0,0,35,0,823,0,823,0,823,0,15630,23
38160,0,0,35,0,825,0,825,0,825,0,15649,23
38220,0,0,35,0,831,0,831,0,831,0,15660,23
38280,0,0,35,0,833,0,833,0,833,0,15664,23
38340,0,0,35,0,834,0,834,0,834,0,15669,23
38400,0,0,38,0,834,0,834,0,834,0,15674,23
38460,0,0,38,0,839,0,839,0,839,0,15693,23
38520,0,0,38,0,846,0,846,0,846,0,15705,23
38580,0,0,38,0,846,0,846,0,846,0,15710,23
38640,0,0,38,0,848,0,848,0,848,0,15715,23
38700,0,0,40,0,848,0,848,0,848,0,15720,23
38760,0,0,40,0,853,0,853,0,853,0,15739,23
38820,0,0,40,0,855,0,855,0,855,0,15751,23
38880,0,0,40,0,856,0,856,0,856,0,15756,23
38940,0,0,40,0,857,0,857,0,857,0,15761,24
39000,0,0,40,0,859,0,859,0,859,0,15765,24
39060,0,0,40,0,865,0,865,0,865,0,15785,24
39120,0,0,40,0,870,0,870,0,870,0,15797,24
39180,0,0,40,0,873,0,873,0,873,0,15801,24
39240,0,0,40,0,874,0,874,0,874,0,15805,24
39300,0,0,40,0,876,0,876,0,876,0,15810,24
39360,0,0,40,0,884,0,884,0,884,0,15829,24
39420,0,0,40,0,888,0,888,0,888,0,15840,24
39480,0,0,40,0,888,0,888,0,888,0,15845,24
39540,0,0,40,0,891,0,891,0,891,0,15848,24
39600,0,0,40,0,892,0,892,0,892,0,15849,24
39660,0,0,40,0,895,0,895,0,895,0,15870,24
39720,0,0,40,0,899,0,899,0,899,0,15880,24
39780,0,0,40,0,900,0,900,0,900,0,15885,24
39840,0,0,40,0,901,0,901,0,901,0,15890,24
39900,0,0,40,0,903,0,903,0,903,0,15894,24
39960,0,0,40,0,909,0,909,0,909,0,15913,24
40020,0,0,40,0,914,0,914,0,914,0,15926,24
40080,0,0,40,0,915,0,915,0,915,0,15930,24
40140,0,0,40,0,915,0,915,0,915,0,15935,24
40200,0,0,40,0,917,0,917,0,917,0,15940,24
40260,0,0,40,0,923,0,923,0,923,0,15960,24
40320,0,0,40,0,923,0,923,0,923,0,15973,24
40380,0,0,40,0,924,0,924,0,924,0,15977,24
40440,0,0,40,0,925,0,925,0,925,0,15983,24
40500,0,0,40,0,926,0,926,0,926,0,15988,24
40560,0,0,40,0,931,0,931,0,931,0,16009,24
40620,0,0,40,0,935,0,935,0,935,0,16020,24
40680,0,0,40,0,938,0,938,0,938,0,16025,24
40740,0,0,40,0,941,0,941,0,941,0,16030,24
40800,0,0,40,0,942,0,942,0,942,0,16035,24
40860,0,0,40,0,944,0,944,0,944,0,16053,24
40920,0,0,40,0,946,0,946,0,946,0,16064,24
40980,0,0,40,0,948,0,948,0,948,0,16069,24
41040,0,0,40,0,949,0,949,0,949,0,16074,24
41100,0,0,40,0,950,0,950,0,950,0,16079,24
41160,0,0,40,0,954,0,954,0,954,0,16098,24
41220,0,0,40,0,958,0,958,0,958,0,16109,24
41280,0,0,40,0,959,0,959,0,959,0,16113,24
41340,0,0,40,0,960,0,960,0,960,0,16118,24
41400,0,0,40,0,960,0,960,0,960,0,16122,24
41460,0,0,40,0,965,0,965,0,965,0,16143,24
41520,0,0,40,0,967,0,967,0,967,0,16154,24
41580,0,0,40,0,967,0,967,0,967,0,16159,24
41640,0,0,40,0,967,0,967,0,967,0,16164,24
41700,0,0,40,0,968,0,968,0,968,0,16169,24
41760,0,0,40,0,973,0,973,0,973,0,16188,24
41820,0,0,40,0,977,0,977,0,977,0,16200,24
41880,0,0,40,0,978,0,978,0,978,0,16205,24
41940,0,0,40,0,978,0,978,0,978,0,16210,24
42000,0,0,40,0,978,0,978,0,978,0,16214,24
42060,0,0,40,0,980,0,980,0,980,0,16235,24
42120,0,0,40,0,983,0,983,0,983,0,16247,24
42180,0,0,40,0,983,0,983,0,983,0,16252,24
42240,0,0,40,0,984,0,984,0,984,0,16257,24
42300,0,0,40,0,984,0,984,0,984,0,16262,24
42360,0,0,40,0,986,0,986,0,986,0,16282,24
42420,0,0,40,0,990,0,990,0,990,0,16293,24
42480,0,0,40,0,991,0,991,0,991,0,16298,24
42540,0,0,40,0,991,0,991,0,991,0,16303,24
42600,0,0,42,0,993,0,993,0,993,0,16307,24
42660,0,0,42,0,995,0,995,0,995,0,16329,24
42720,0,0,42,0,997,0,997,0,997,0,16340,24
42780,0,0,42,0,997,0,997,0,997,0,16345,24
42840,0,0,42,0,999,0,999,0,999,0,16351,24
42900,0,0,43,0,999,0,999,0,999,0,16356,24
42960,0,0,43,0,1001,0,1001,0,1001,0,16376,24
43020,0,0,43,0,1003,0,1003,0,1003,0,16388,24
43080,0,0,43,0,1004,0,1004,0,1004,0,16393,24
43140,0,0,43,0,1005,0,1005,0,1005,0,16398,24
43200,0,0,43,0,1005,0,1005,0,1005,0,16403,24


==> data/cli_aggr.csv <==
time,SSHOM_var,SSSHOM_var,SSHOM_bf,SSSHOM_bf,SSHOM_gen,SSSHOM_gen,SSHOM_gen_min,SSSHOM_gen_min,SSHOM_gen_max,SSSHOM_gen_max,SSHOM_priority,SSSHOM_priority
1,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0
7,0,0,1,0,0,0,0,0,0,0,0,0
8,0,0,1,0,0,0,0,0,0,0,0,0
9,0,0,1,0,0,0,0,0,0,0,0,0
10,0,0,1,0,0,0,0,0,0,0,0,0
11,0,0,1,0,0,0,0,0,0,0,0,0
12,0,0,1,0,0,0,0,0,0,0,0,0
13,0,0,1,0,0,0,0,0,0,0,0,0
14,0,0,1,0,0,0,0,0,0,0,0,0
15,0,0,1,0,0,0,0,0,0,0,0,0
16,0,0,1,0,0,0,0,0,0,0,0,0
17,0,0,1,0,0,0,0,0,0,0,0,0
18,0,0,2,0,0,0,0,0,0,0,0,0
19,0,0,2,0,0,0,0,0,0,0,0,0
20,0,0,2,0,0,0,0,0,0,0,0,0
21,0,0,2,0,0,0,0,0,0,0,0,0
22,0,0,2,0,0,0,0,0,0,0,0,0
23,0,0,2,0,0,0,0,0,0,0,0,0
24,0,0,2,0,0,0,0,0,0,0,0,0
25,0,0,5,0,0,0,0,0,0,0,0,0
26,0,0,8,0,0,0,0,0,0,0,0,0
27,0,0,8,0,0,0,0,0,0,0,0,0
28,0,0,8,0,0,0,0,0,0,0,0,0
29,0,0,9,0,0,0,0,0,0,0,0,0
30,0,0,10,0,0,0,0,0,0,0,0,0
31,0,0,10,0,0,0,0,0,0,0,0,0
32,0,0,13,0,0,0,0,0,0,0,0,0
33,0,0,13,0,0,0,0,0,0,0,0,0
34,0,0,14,0,0,0,0,0,0,0,0,0
35,0,0,16,0,0,0,0,0,0,0,0,0
36,0,0,17,0,0,0,0,0,0,0,0,0
37,0,0,18,0,0,0,0,0,0,0,0,0
38,0,0,18,0,0,0,0,0,0,0,0,0
39,0,0,19,0,0,0,0,0,0,0,0,0
40,0,0,19,0,0,0,0,0,0,0,0,0
41,0,0,19,0,0,0,0,0,0,0,0,0
42,0,0,19,0,0,0,0,0,0,0,0,0
43,0,0,19,0,0,0,0,0,0,0,0,0
44,0,0,19,0,0,0,0,0,0,0,0,0
45,0,0,19,0,0,0,0,0,0,0,0,0
46,0,0,19,0,0,0,0,0,0,0,0,0
47,0,0,19,0,0,0,0,0,0,0,0,0
48,0,0,19,0,0,0,0,0,0,0,0,0
49,0,0,19,0,0,0,0,0,0,0,0,0
50,0,0,19,0,0,0,0,0,0,0,0,0
51,0,0,21,0,0,0,0,0,0,0,0,0
52,0,0,21,0,0,0,0,0,0,0,0,0
53,0,0,21,0,0,0,0,0,0,0,0,0
54,0,0,21,0,0,0,0,0,0,0,0,0
55,0,0,21,0,0,0,0,0,0,0,0,0
56,0,0,21,0,0,0,0,0,0,0,0,0
57,0,0,21,0,0,0,0,0,0,0,0,0
58,0,0,21,0,0,0,0,0,0,0,0,0
59,0,0,23,0,0,0,0,0,0,0,0,0
60,0,0,23,0,0,0,0,0,0,0,0,0
65,0,0,25,0,0,0,0,0,0,0,0,0
70,0,0,28,0,0,0,0,0,0,0,0,0
75,0,0,30,0,0,0,0,0,0,0,0,0
80,0,0,30,0,0,0,0,0,0,0,48,0
85,0,0,30,0,0,0,0,0,0,0,115,1
90,0,0,33,0,0,0,0,0,0,0,122,2
95,0,0,34,0,0,0,0,0,0,0,128,2
100,0,0,34,0,0,0,0,0,0,0,131,2
105,0,0,34,0,0,0,0,0,0,0,136,3
110,0,0,39,2,0,0,0,0,0,0,138,3
115,0,0,42,4,0,0,0,0,0,0,140,3
120,0,0,43,5,0,0,0,0,0,0,140,3
125,0,0,45,5,0,0,0,0,0,0,141,3
130,0,0,45,5,0,0,0,0,0,0,145,3
135,0,0,47,5,0,0,0,0,0,0,148,3
140,0,0,52,5,0,0,0,0,0,0,191,3
145,0,0,56,6,0,0,0,0,0,0,227,3
150,0,0,58,6,0,0,0,0,0,0,228,3
155,0,0,58,6,0,0,0,0,0,0,228,3
160,0,0,62,6,0,0,0,0,0,0,230,3
165,0,0,66,8,0,0,0,0,0,0,232,3
170,0,0,67,9,0,0,0,0,0,0,236,3
175,0,0,70,10,0,0,0,0,0,0,239,3
180,0,0,75,12,0,0,0,0,0,0,242,3
185,0,0,79,15,0,0,0,0,0,0,243,3
190,0,0,81,15,0,0,0,0,0,0,244,3
195,0,0,85,15,0,0,0,0,0,0,245,3
200,0,0,86,15,0,0,0,0,0,0,247,3
205,0,0,86,15,0,0,0,0,0,0,247,3
210,0,0,87,15,1,0,1,0,1,0,247,3
215,0,0,88,15,1,0,1,0,1,0,248,4
220,0,0,91,15,1,0,1,0,1,0,248,4
225,0,0,94,16,1,0,1,0,1,0,249,5
230,0,0,95,16,1,0,1,0,1,0,249,5
235,0,0,101,19,2,0,2,0,2,0,249,5
240,0,0,105,19,2,0,2,0,2,0,250,5
245,0,0,108,20,2,0,2,0,2,0,251,5
250,0,0,109,20,2,0,2,0,2,0,251,5
255,0,0,115,20,3,0,3,0,3,0,251,5
260,0,0,118,20,3,0,3,0,3,0,251,5
265,0,0,120,20,6,1,6,1,6,1,251,5
270,0,0,127,20,7,1,7,1,7,1,251,5
275,0,0,131,20,8,1,8,1,8,1,252,5
280,0,0,141,20,10,2,10,2,10,2,252,5
285,0,0,147,20,10,2,10,2,10,2,254,7
290,0,0,151,20,11,2,11,2,11,2,255,7
295,0,0,153,20,11,2,11,2,11,2,255,7
300,0,0,154,20,11,2,11,2,11,2,255,7
305,0,0,154,20,12,2,12,2,12,2,255,7
310,0,0,155,20,12,2,12,2,12,2,256,7
315,0,0,157,20,12,2,12,2,12,2,256,7
320,0,0,157,21,12,2,12,2,12,2,257,7
325,0,0,157,21,12,2,12,2,12,2,258,7
330,0,0,158,21,12,2,12,2,12,2,259,7
335,0,0,159,21,12,2,12,2,12,2,260,7
340,0,0,162,21,12,2,12,2,12,2,260,7
345,0,0,163,21,13,3,13,3,13,3,261,7
350,0,0,163,21,14,3,14,3,14,3,261,7
355,0,0,163,21,15,4,15,4,15,4,261,7
360,0,0,163,21,15,4,15,4,15,4,261,7
365,0,0,170,21,15,4,15,4,15,4,262,7
370,0,0,174,21,15,4,15,4,15,4,263,7
375,0,0,174,21,15,4,15,4,15,4,263,7
380,0,0,176,21,16,4,16,4,16,4,263,7
385,0,0,177,21,17,4,17,4,17,4,263,7
390,0,0,178,21,17,4,17,4,17,4,263,7
395,0,0,179,21,18,4,18,4,18,4,263,7
400,0,0,179,21,20,4,20,4,20,4,263,7
405,0,0,179,21,24,5,24,5,24,5,263,7
410,0,0,179,21,25,6,25,6,25,6,266,7
415,0,0,179,21,26,7,26,7,26,7,267,7
420,0,0,179,21,26,7,26,7,26,7,267,7
425,0,0,179,21,27,7,27,7,27,7,269,7
430,0,0,179,21,28,7,28,7,28,7,271,7
435,0,0,179,21,29,7,29,7,29,7,271,7
440,0,0,179,21,30,7,30,7,30,7,271,7
445,0,0,179,21,31,7,31,7,31,7,273,7
450,0,0,179,21,32,8,32,8,32,8,277,7
455,0,0,179,21,33,8,33,8,33,8,277,7
460,0,0,179,21,34,8,34,8,34,8,277,7
465,0,0,179,21,34,8,34,8,34,8,277,7
470,0,0,179,21,35,8,35,8,35,8,277,7
475,0,0,179,21,35,8,35,8,35,8,277,7
480,0,0,179,21,37,8,37,8,37,8,277,7
485,0,0,179,21,38,8,38,8,38,8,277,7
490,0,0,179,21,40,9,40,9,40,9,277,7
495,0,0,179,21,43,9,43,9,43,9,277,7
500,0,0,179,21,44,9,44,9,44,9,277,7
505,0,0,179,21,44,9,44,9,44,9,277,7
510,0,0,179,21,44,9,44,9,44,9,277,7
515,0,0,179,21,45,9,45,9,45,9,277,7
520,0,0,179,21,46,9,46,9,46,9,277,7
525,0,0,179,21,47,9,47,9,47,9,277,7
530,0,0,179,21,49,9,49,9,49,9,277,7
535,0,0,179,21,49,9,49,9,49,9,277,7
540,0,0,179,21,49,9,49,9,49,9,285,7
545,0,0,179,21,49,9,49,9,49,9,295,7
550,0,0,179,21,50,9,50,9,50,9,295,7
555,0,0,179,21,50,9,50,9,50,9,295,7
560,0,0,179,21,51,9,51,9,51,9,295,7
565,0,0,179,21,52,9,52,9,52,9,308,7
570,0,0,179,21,52,9,52,9,52,9,311,7
575,0,0,179,21,52,9,52,9,52,9,311,7
580,0,0,179,21,52,9,52,9,52,9,315,7
585,0,0,179,21,52,9,52,9,52,9,315,7
590,0,0,179,21,52,9,52,9,52,9,316,7
595,0,0,179,21,53,10,53,10,53,10,321,7
600,0,0,179,21,56,11,56,11,56,11,321,7
660,0,0,179,21,62,12,62,12,62,12,326,7
720,0,0,179,21,67,13,67,13,67,13,326,7
780,0,0,180,21,71,14,71,14,71,14,326,7
840,0,0,180,21,77,15,77,15,77,15,326,7
900,0,0,180,21,82,15,82,15,82,15,326,7
960,0,0,180,21,88,15,88,15,88,15,326,7
1020,0,0,180,21,93,15,93,15,93,15,326,7
1080,0,0,180,21,98,15,98,15,98,15,326,7
1140,250,0,180,21,102,16,102,16,102,16,326,7
1200,376,0,180,21,106,16,106,16,106,16,326,7
1260,376,0,180,21,112,16,112,16,112,16,326,7
1320,376,0,180,21,116,16,116,16,116,16,326,7
1380,376,0,180,21,122,16,122,16,122,16,326,7
1440,376,0,180,21,130,16,130,16,130,16,326,7
1500,376,0,180,21,132,16,132,16,132,16,326,7
1560,376,0,180,21,140,16,140,16,140,16,326,7
1620,376,0,180,21,146,16,146,16,146,16,326,7
1680,376,0,180,21,150,16,150,16,150,16,326,7
1740,376,0,180,21,154,16,154,16,154,16,326,7
1800,376,0,180,21,156,16,156,16,156,16,326,7
1860,376,0,180,21,159,16,159,16,159,16,326,7
1920,376,0,180,21,160,16,160,16,160,16,326,7
1980,376,0,180,21,161,16,161,16,161,16,326,7
2040,376,0,180,21,164,16,164,16,164,16,326,7
2100,376,0,180,21,166,16,166,16,166,16,326,7
2160,376,0,180,21,167,16,167,16,167,16,326,7
2220,376,0,180,21,169,16,169,16,169,16,327,7
2280,376,0,180,21,170,16,170,16,170,16,327,7
2340,376,0,180,21,171,16,171,16,171,16,327,7
2400,376,0,180,21,172,16,172,16,172,16,328,7
2460,376,0,180,21,172,16,172,16,172,16,328,7
2520,376,0,180,21,176,16,176,16,176,16,328,7
2580,376,0,180,21,177,16,177,16,177,16,328,7
2640,376,0,180,21,178,16,178,16,178,16,328,7
2700,376,0,180,21,181,16,181,16,181,16,328,7
2760,376,0,185,21,183,16,183,16,183,16,328,7
2820,376,0,185,21,184,17,184,17,184,17,328,7
2880,376,0,185,21,184,17,184,17,184,17,328,7
2940,376,0,185,21,184,17,184,17,184,17,328,7
3000,376,0,191,21,185,17,185,17,185,17,328,7
3060,376,0,191,21,185,17,185,17,185,17,328,7
3120,376,0,191,21,188,17,188,17,188,17,328,7
3180,376,0,191,21,189,17,189,17,189,17,328,7
3240,376,0,191,21,190,17,190,17,190,17,328,7
3300,376,0,191,21,191,17,191,17,191,17,328,7
3360,376,0,191,21,192,17,192,17,192,17,328,7
3420,376,0,195,21,193,17,193,17,193,17,328,7
3480,376,0,197,21,193,17,193,17,193,17,328,7
3540,376,0,197,21,193,17,193,17,193,17,328,7
3600,376,0,197,21,193,17,193,17,193,17,328,7
3660,376,0,197,21,194,17,194,17,194,17,328,7
3720,376,0,198,21,196,17,196,17,196,17,328,7
3780,376,0,198,21,197,17,197,17,197,17,328,7
3840,376,0,198,21,197,17,197,17,197,17,329,8
3900,376,0,198,21,199,17,199,17,199,17,329,8
3960,376,0,198,21,200,17,200,17,200,17,329,8
4020,376,0,198,21,200,17,200,17,200,17,330,9
4080,376,0,198,21,201,17,201,17,201,17,330,9
4140,376,0,199,21,201,17,201,17,201,17,330,9
4200,376,0,199,21,201,17,201,17,201,17,330,9
4260,376,0,199,21,201,17,201,17,201,17,331,10
4320,376,0,199,21,201,17,201,17,201,17,331,10
4380,376,0,200,21,202,17,202,17,202,17,331,10
4440,376,0,200,21,202,17,202,17,202,17,331,10
4500,376,0,200,21,204,17,204,17,204,17,332,11
4560,376,0,200,21,204,17,204,17,204,17,332,11
4620,376,0,201,21,204,17,204,17,204,17,332,11
4680,376,0,201,21,204,17,204,17,204,17,332,11
4740,376,0,201,21,204,17,204,17,204,17,332,11
4800,376,0,201,21,204,17,204,17,204,17,332,11
4860,376,0,201,21,205,17,205,17,205,17,332,11
4920,376,0,202,21,205,17,205,17,205,17,332,11
4980,376,0,202,21,206,17,206,17,206,17,332,11
5040,376,0,202,21,207,17,207,17,207,17,332,11
5100,376,0,202,21,208,17,208,17,208,17,332,11
5160,376,0,202,21,208,17,208,17,208,17,332,11
5220,376,0,203,21,209,17,209,17,209,17,332,11
5280,376,0,203,21,209,17,209,17,209,17,332,11
5340,376,0,203,21,209,17,209,17,209,17,332,11
5400,376,0,203,21,209,17,209,17,209,17,332,11
5460,376,0,203,21,210,17,210,17,210,17,332,11
5520,376,0,203,21,210,17,210,17,210,17,332,11
5580,376,0,203,21,212,17,212,17,212,17,332,11
5640,376,0,203,21,214,17,214,17,214,17,332,11
5700,376,0,203,21,215,17,215,17,215,17,332,11
5760,376,0,204,21,217,18,217,18,217,18,332,11
5820,376,0,204,21,217,18,217,18,217,18,332,11
5880,376,0,204,21,217,18,217,18,217,18,332,11
5940,376,0,204,21,217,18,217,18,217,18,332,11
6000,376,0,204,21,217,18,217,18,217,18,332,11
6060,376,0,204,21,218,18,218,18,218,18,332,11
6120,376,0,204,21,218,18,218,18,218,18,332,11
6180,376,0,204,21,218,18,218,18,218,18,332,11
6240,376,0,204,21,218,18,218,18,218,18,332,11
6300,376,0,205,21,219,18,219,18,219,18,332,11
6360,376,0,205,21,219,18,219,18,219,18,332,11
6420,376,0,205,21,221,18,221,18,221,18,332,11
6480,376,0,205,21,221,18,221,18,221,18,332,11
6540,376,0,205,21,221,18,221,18,221,18,332,11
6600,376,0,205,21,222,18,222,18,222,18,332,11
6660,376,0,205,21,222,18,222,18,222,18,332,11
6720,376,0,205,21,222,18,222,18,222,18,332,11
6780,376,0,205,21,224,18,224,18,224,18,332,11
6840,376,0,205,21,224,18,224,18,224,18,332,11
6900,376,0,205,21,224,18,224,18,224,18,332,11
6960,376,0,205,21,225,18,225,18,225,18,332,11
7020,376,0,205,21,225,18,225,18,225,18,332,11
7080,376,0,205,21,225,18,225,18,225,18,332,11
7140,376,0,205,21,225,18,225,18,225,18,332,11
7200,376,0,205,21,227,18,227,18,227,18,332,11
7260,376,0,205,21,228,18,228,18,228,18,332,11
7320,376,0,205,21,228,18,228,18,228,18,332,11
7380,376,0,205,21,229,18,229,18,229,18,332,11
7440,376,0,205,21,229,18,229,18,229,18,332,11
7500,376,0,205,21,231,18,231,18,231,18,332,11
7560,376,0,205,21,231,18,231,18,231,18,332,11
7620,376,0,205,21,231,18,231,18,231,18,332,11
7680,376,0,205,21,232,18,232,18,232,18,332,11
7740,376,0,205,21,234,18,234,18,234,18,332,11
7800,376,0,205,21,235,18,235,18,235,18,332,11
7860,376,0,205,21,236,18,236,18,236,18,332,11
7920,376,0,205,21,236,18,236,18,236,18,332,11
7980,376,0,205,21,236,18,236,18,236,18,332,11
8040,376,0,205,21,236,18,236,18,236,18,332,11
8100,376,0,205,21,237,18,237,18,237,18,332,11
8160,376,0,205,21,237,18,237,18,237,18,332,11
8220,376,0,205,21,239,18,239,18,239,18,332,11
8280,376,0,205,21,240,18,240,18,240,18,332,11
8340,376,0,205,21,240,18,240,18,240,18,332,11
8400,376,0,205,21,240,18,240,18,240,18,332,11
8460,376,0,205,21,240,18,240,18,240,18,332,11
8520,376,0,205,21,240,18,240,18,240,18,332,11
8580,376,0,205,21,240,18,240,18,240,18,332,11
8640,376,0,205,21,240,18,240,18,240,18,332,11
8700,376,0,205,21,240,18,240,18,240,18,332,11
8760,376,0,205,21,243,18,243,18,243,18,332,11
8820,376,0,205,21,244,18,244,18,244,18,332,11
8880,376,0,205,21,244,18,244,18,244,18,332,11
8940,376,0,205,21,244,18,244,18,244,18,332,11
9000,376,0,205,21,244,18,244,18,244,18,332,11
9060,376,0,205,21,245,18,245,18,245,18,332,11
9120,376,0,205,21,247,18,247,18,247,18,332,11
9180,376,0,205,21,248,18,248,18,248,18,332,11
9240,376,0,205,21,249,18,249,18,249,18,332,11
9300,376,0,206,21,249,18,249,18,249,18,332,11
9360,376,0,206,21,249,18,249,18,249,18,332,11
9420,376,0,206,21,250,18,250,18,250,18,332,11
9480,376,0,206,21,250,18,250,18,250,18,332,11
9540,376,0,206,21,250,18,250,18,250,18,332,11
9600,376,0,206,21,250,18,250,18,250,18,332,11
9660,376,0,206,21,251,18,251,18,251,18,332,11
9720,376,0,206,21,251,18,251,18,251,18,332,11
9780,376,0,206,21,252,18,252,18,252,18,332,11
9840,376,0,206,21,252,18,252,18,252,18,332,11
9900,376,0,206,21,254,18,254,18,254,18,332,11
9960,376,0,206,21,254,18,254,18,254,18,332,11
10020,376,0,206,21,255,18,255,18,255,18,332,11
10080,376,0,206,21,256,18,256,18,256,18,333,12
10140,376,0,206,21,256,18,256,18,256,18,333,12
10200,376,0,206,21,259,18,259,18,259,18,333,12
10260,376,0,206,21,261,18,261,18,261,18,333,12
10320,376,0,206,21,264,18,264,18,264,18,333,12
10380,376,0,206,21,264,18,264,18,264,18,333,12
10440,376,0,206,21,265,18,265,18,265,18,333,12
10500,376,0,206,21,266,18,266,18,266,18,333,12
10560,376,0,206,21,266,18,266,18,266,18,333,12
10620,376,0,206,21,267,18,267,18,267,18,334,13
10680,376,0,206,21,267,18,267,18,267,18,334,13
10740,376,0,206,21,267,18,267,18,267,18,334,13
10800,376,0,206,21,269,18,269,18,269,18,334,13
10860,376,0,206,21,270,18,270,18,270,18,334,13
10920,376,0,206,21,271,18,271,18,271,18,334,13
10980,376,0,206,21,272,18,272,18,272,18,334,13
11040,376,0,206,21,273,18,273,18,273,18,334,13
11100,376,0,206,21,273,18,273,18,273,18,334,13
11160,376,0,206,21,273,18,273,18,273,18,334,13
11220,376,0,206,21,273,18,273,18,273,18,334,13
11280,376,0,206,21,273,18,273,18,273,18,334,13
11340,376,0,206,21,273,18,273,18,273,18,334,13
11400,376,0,206,21,274,18,274,18,274,18,334,13
11460,376,0,206,21,275,18,275,18,275,18,334,13
11520,376,0,206,21,275,18,275,18,275,18,334,13
11580,376,0,206,21,275,18,275,18,275,18,334,13
11640,376,0,206,21,275,18,275,18,275,18,334,13
11700,376,0,206,21,275,18,275,18,275,18,334,13
11760,376,0,206,21,275,18,275,18,275,18,334,13
11820,376,0,206,21,276,18,276,18,276,18,334,13
11880,376,0,206,21,276,18,276,18,276,18,334,13
11940,376,0,206,21,276,18,276,18,276,18,334,13
12000,376,0,206,21,277,18,277,18,277,18,334,13
12060,376,0,206,21,277,18,277,18,277,18,334,13
12120,376,0,206,21,277,18,277,18,277,18,334,13
12180,376,0,206,21,277,18,277,18,277,18,334,13
12240,376,0,206,21,277,18,277,18,277,18,334,13
12300,376,0,206,21,277,18,277,18,277,18,334,13
12360,376,0,206,21,277,18,277,18,277,18,334,13
12420,376,0,206,21,277,18,277,18,277,18,334,13
12480,376,0,206,21,277,18,277,18,277,18,334,13
12540,376,0,206,21,277,18,277,18,277,18,334,13
12600,376,0,206,21,278,18,278,18,278,18,334,13
12660,376,0,206,21,278,18,278,18,278,18,334,13
12720,376,0,206,21,278,18,278,18,278,18,334,13
12780,376,0,206,21,279,18,279,18,279,18,334,13
12840,376,0,206,21,280,18,280,18,280,18,334,13
12900,376,0,206,21,280,18,280,18,280,18,334,13
12960,376,0,206,21,280,18,280,18,280,18,334,13
13020,376,0,206,21,280,18,280,18,280,18,334,13
13080,376,0,206,21,281,18,281,18,281,18,334,13
13140,376,0,206,21,282,18,282,18,282,18,334,13
13200,376,0,206,21,282,18,282,18,282,18,334,13
13260,376,0,206,21,282,18,282,18,282,18,334,13
13320,376,0,206,21,282,18,282,18,282,18,334,13
13380,376,0,206,21,282,18,282,18,282,18,334,13
13440,376,0,206,21,282,18,282,18,282,18,334,13
13500,376,0,206,21,282,18,282,18,282,18,334,13
13560,376,0,206,21,282,18,282,18,282,18,334,13
13620,376,0,206,21,282,18,282,18,282,18,334,13
13680,376,0,206,21,283,18,283,18,283,18,334,13
13740,376,0,206,21,283,18,283,18,283,18,334,13
13800,376,0,206,21,283,18,283,18,283,18,334,13
13860,376,0,206,21,284,18,284,18,284,18,334,13
13920,376,0,206,21,284,18,284,18,284,18,334,13
13980,376,0,206,21,284,18,284,18,284,18,334,13
14040,376,0,206,21,285,18,285,18,285,18,334,13
14100,376,0,206,21,285,18,285,18,285,18,336,15
14160,376,0,206,21,285,18,285,18,285,18,336,15
14220,376,0,206,21,288,18,288,18,288,18,336,15
14280,376,0,206,21,288,18,288,18,288,18,336,15
14340,376,0,206,21,289,18,289,18,289,18,337,16
14400,376,0,206,21,289,18,289,18,289,18,340,19
14460,376,0,206,21,289,18,289,18,289,18,342,19
14520,376,0,207,21,289,18,289,18,289,18,345,19
14580,376,0,207,21,289,18,289,18,289,18,354,19
14640,376,0,207,21,290,18,290,18,290,18,366,19
14700,376,0,207,21,290,18,290,18,290,18,367,19
14760,376,0,207,21,290,18,290,18,290,18,369,21
14820,376,0,207,21,290,18,290,18,290,18,369,21
14880,376,0,207,21,290,18,290,18,290,18,369,21
14940,376,0,207,21,290,18,290,18,290,18,369,21
15000,376,0,207,21,290,18,290,18,290,18,369,21
15060,376,0,207,21,290,18,290,18,290,18,369,21
15120,376,0,207,21,290,18,290,18,290,18,369,21
15180,376,0,207,21,290,18,290,18,290,18,369,21
15240,376,0,207,21,290,18,290,18,290,18,369,21
15300,376,0,207,21,291,18,291,18,291,18,369,21
15360,376,0,207,21,291,18,291,18,291,18,369,21
15420,376,0,207,21,291,18,291,18,291,18,369,21
15480,376,0,207,21,291,18,291,18,291,18,369,21
15540,376,0,207,21,292,18,292,18,292,18,369,21
15600,376,0,207,21,292,18,292,18,292,18,369,21
15660,376,0,207,21,293,18,293,18,293,18,369,21
15720,376,0,207,21,293,18,293,18,293,18,369,21
15780,376,0,207,21,293,18,293,18,293,18,369,21
15840,376,0,207,21,293,18,293,18,293,18,369,21
15900,376,0,207,21,293,18,293,18,293,18,369,21
15960,376,0,207,21,293,18,293,18,293,18,369,21
16020,376,0,208,21,293,18,293,18,293,18,369,21
16080,376,0,208,21,293,18,293,18,293,18,369,21
16140,376,0,208,21,296,18,296,18,296,18,369,21
16200,376,0,208,21,296,18,296,18,296,18,369,21
16260,376,0,208,21,296,18,296,18,296,18,369,21
16320,376,0,208,21,296,18,296,18,296,18,369,21
16380,376,0,208,21,297,18,297,18,297,18,369,21
16440,376,0,208,21,299,18,299,18,299,18,369,21
16500,376,0,208,21,299,18,299,18,299,18,369,21
16560,376,0,208,21,299,18,299,18,299,18,369,21
16620,376,0,208,21,300,18,300,18,300,18,369,21
16680,376,0,208,21,300,18,300,18,300,18,369,21
16740,376,0,208,21,300,18,300,18,300,18,369,21
16800,376,0,208,21,300,18,300,18,300,18,369,21
16860,376,0,208,21,300,18,300,18,300,18,369,21
16920,376,0,208,21,300,18,300,18,300,18,369,21
16980,376,0,208,21,300,18,300,18,300,18,369,21
17040,376,0,208,21,300,18,300,18,300,18,369,21
17100,376,0,208,21,300,18,300,18,300,18,369,21
17160,376,0,208,21,300,18,300,18,300,18,369,21
17220,376,0,209,21,300,18,300,18,300,18,369,21
17280,376,0,209,21,300,18,300,18,300,18,369,21
17340,376,0,209,21,300,18,300,18,300,18,369,21
17400,376,0,213,21,300,18,300,18,300,18,369,21
17460,376,0,213,21,300,18,300,18,300,18,369,21
17520,376,0,213,21,300,18,300,18,300,18,369,21
17580,376,0,216,21,300,18,300,18,300,18,369,21
17640,376,0,216,21,300,18,300,18,300,18,369,21
17700,376,0,219,21,301,18,301,18,301,18,369,21
17760,376,0,219,21,301,18,301,18,301,18,369,21
17820,376,0,219,21,301,18,301,18,301,18,369,21
17880,376,0,219,21,301,18,301,18,301,18,369,21
17940,376,0,219,21,301,18,301,18,301,18,369,21
18000,376,0,220,21,301,18,301,18,301,18,369,21
18060,376,0,220,21,301,18,301,18,301,18,369,21
18120,376,0,220,21,302,18,302,18,302,18,369,21
18180,376,0,220,21,302,18,302,18,302,18,369,21
18240,376,0,220,21,303,18,303,18,303,18,369,21
18300,376,0,220,21,303,18,303,18,303,18,369,21
18360,376,0,220,21,303,18,303,18,303,18,369,21
18420,376,0,220,21,303,18,303,18,303,18,369,21
18480,376,0,220,21,303,18,303,18,303,18,369,21
18540,376,0,220,21,303,18,303,18,303,18,369,21
18600,376,0,220,21,303,18,303,18,303,18,369,21
18660,376,0,220,21,303,18,303,18,303,18,369,21
18720,376,0,220,21,303,18,303,18,303,18,369,21
18780,376,0,220,21,303,18,303,18,303,18,369,21
18840,376,0,220,21,304,18,304,18,304,18,369,21
18900,376,0,220,21,304,18,304,18,304,18,369,21
18960,376,0,220,21,304,18,304,18,304,18,369,21
19020,376,0,221,21,305,18,305,18,305,18,369,21
19080,376,0,221,21,305,18,305,18,305,18,369,21
19140,376,0,221,21,305,18,305,18,305,18,369,21
19200,376,0,221,21,305,18,305,18,305,18,369,21
19260,376,0,221,21,305,18,305,18,305,18,369,21
19320,376,0,221,21,305,18,305,18,305,18,369,21
19380,376,0,221,21,305,18,305,18,305,18,369,21
19440,376,0,221,21,305,18,305,18,305,18,369,21
19500,376,0,221,21,305,18,305,18,305,18,369,21
19560,376,0,221,21,305,18,305,18,305,18,369,21
19620,376,0,221,21,305,18,305,18,305,18,369,21
19680,376,0,221,21,305,18,305,18,305,18,369,21
19740,376,0,221,21,305,18,305,18,305,18,369,21
19800,376,0,221,21,305,18,305,18,305,18,369,21
19860,376,0,222,21,305,18,305,18,305,18,369,21
19920,376,0,222,21,305,18,305,18,305,18,369,21
19980,376,0,222,21,305,18,305,18,305,18,369,21
20040,376,0,222,21,305,18,305,18,305,18,369,21
20100,376,0,222,21,305,18,305,18,305,18,369,21
20160,376,0,222,21,305,18,305,18,305,18,369,21
20220,376,0,222,21,305,18,305,18,305,18,369,21
20280,376,0,222,21,305,18,305,18,305,18,369,21
20340,376,0,222,21,305,18,305,18,305,18,369,21
20400,376,0,222,21,305,18,305,18,305,18,369,21
20460,376,0,223,21,305,18,305,18,305,18,369,21
20520,376,0,223,21,305,18,305,18,305,18,369,21
20580,376,0,227,21,305,18,305,18,305,18,369,21
20640,376,0,227,21,305,18,305,18,305,18,369,21
20700,376,0,227,21,305,18,305,18,305,18,369,21
20760,376,0,227,21,305,18,305,18,305,18,369,21
20820,376,0,230,21,305,18,305,18,305,18,369,21
20880,376,0,230,21,305,18,305,18,305,18,369,21
20940,376,0,230,21,305,18,305,18,305,18,369,21
21000,376,0,233,21,305,18,305,18,305,18,369,21
21060,376,0,233,21,305,18,305,18,305,18,369,21
21120,376,0,233,21,305,18,305,18,305,18,369,21
21180,376,0,233,21,305,18,305,18,305,18,369,21
21240,376,0,234,21,305,18,305,18,305,18,369,21
21300,376,0,234,21,305,18,305,18,305,18,369,21
21360,376,0,235,21,305,18,305,18,305,18,369,21
21420,376,0,236,21,305,18,305,18,305,18,369,21
21480,376,0,240,21,305,18,305,18,305,18,369,21
21540,376,0,240,21,305,18,305,18,305,18,369,21
21600,376,0,240,21,305,18,305,18,305,18,369,21
21660,376,0,240,21,305,18,305,18,305,18,369,21
21720,376,0,240,21,305,18,305,18,305,18,369,21
21780,376,0,243,21,305,18,305,18,305,18,369,21
21840,376,0,243,21,305,18,305,18,305,18,369,21
21900,376,0,246,21,305,18,305,18,305,18,369,21
21960,376,0,246,21,305,18,305,18,305,18,369,21
22020,376,0,246,21,305,18,305,18,305,18,369,21
22080,376,0,246,21,305,18,305,18,305,18,369,21
22140,376,0,246,21,305,18,305,18,305,18,369,21
22200,376,0,246,21,305,18,305,18,305,18,369,21
22260,376,0,247,21,305,18,305,18,305,18,369,21
22320,376,0,250,21,305,18,305,18,305,18,369,21
22380,376,0,250,21,305,18,305,18,305,18,369,21
22440,376,0,250,21,305,18,305,18,305,18,369,21
22500,376,0,250,21,305,18,305,18,305,18,369,21
22560,376,0,250,21,305,18,305,18,305,18,369,21
22620,376,0,250,21,305,18,305,18,305,18,369,21
22680,376,0,250,21,305,18,305,18,305,18,369,21
22740,376,0,250,21,305,18,305,18,305,18,369,21
22800,376,0,250,21,305,18,305,18,305,18,369,21
22860,376,0,266,21,305,18,305,18,305,18,369,21
22920,376,0,266,21,305,18,305,18,305,18,369,21
22980,376,0,266,21,305,18,305,18,305,18,369,21
23040,376,0,266,21,305,18,305,18,305,18,369,21
23100,376,0,269,21,306,18,306,18,306,18,369,21
23160,376,0,270,21,306,18,306,18,306,18,369,21
23220,376,0,270,21,306,18,306,18,306,18,369,21
23280,376,0,270,21,306,18,306,18,306,18,369,21
23340,376,0,270,21,306,18,306,18,306,18,369,21
23400,376,0,270,21,306,18,306,18,306,18,369,21
23460,376,0,270,21,306,18,306,18,306,18,369,21
23520,376,0,270,21,306,18,306,18,306,18,369,21
23580,376,0,270,21,306,18,306,18,306,18,369,21
23640,376,0,270,21,306,18,306,18,306,18,369,21
23700,376,0,270,21,306,18,306,18,306,18,369,21
23760,376,0,270,21,306,18,306,18,306,18,369,21
23820,376,0,270,21,306,18,306,18,306,18,369,21
23880,376,0,270,21,306,18,306,18,306,18,369,21
23940,376,0,270,21,306,18,306,18,306,18,369,21
24000,376,0,270,21,306,18,306,18,306,18,369,21
24060,376,0,270,21,306,18,306,18,306,18,369,21
24120,376,0,270,21,306,18,306,18,306,18,369,21
24180,376,0,270,21,306,18,306,18,306,18,369,21
24240,376,0,271,21,306,18,306,18,306,18,369,21
24300,376,0,271,21,306,18,306,18,306,18,369,21
24360,376,0,271,21,306,18,306,18,306,18,369,21
24420,376,0,271,21,306,18,306,18,306,18,369,21
24480,376,0,271,21,306,18,306,18,306,18,369,21
24540,376,0,271,21,306,18,306,18,306,18,369,21
24600,376,0,271,21,306,18,306,18,306,18,369,21
24660,376,0,271,21,306,18,306,18,306,18,369,21
24720,376,0,271,21,306,18,306,18,306,18,369,21
24780,376,0,271,21,306,18,306,18,306,18,369,21
24840,376,0,271,21,306,18,306,18,306,18,369,21
24900,376,0,271,21,306,18,306,18,306,18,369,21
24960,376,0,271,21,306,18,306,18,306,18,369,21
25020,376,0,271,21,306,18,306,18,306,18,369,21
25080,376,0,271,21,306,18,306,18,306,18,369,21
25140,376,0,271,21,306,18,306,18,306,18,369,21
25200,376,0,272,21,306,18,306,18,306,18,369,21
25260,376,0,274,21,306,18,306,18,306,18,369,21
25320,376,0,274,21,306,18,306,18,306,18,369,21
25380,376,0,275,21,306,18,306,18,306,18,369,21
25440,376,0,275,21,306,18,306,18,306,18,369,21
25500,376,0,275,21,306,18,306,18,306,18,369,21
25560,376,0,275,21,306,18,306,18,306,18,369,21
25620,376,0,275,21,306,18,306,18,306,18,369,21
25680,376,0,275,21,306,18,306,18,306,18,369,21
25740,376,0,275,21,306,18,306,18,306,18,369,21
25800,376,0,275,21,306,18,306,18,306,18,369,21
25860,376,0,275,21,306,18,306,18,306,18,369,21
25920,376,0,275,21,306,18,306,18,306,18,369,21
25980,376,0,275,21,306,18,306,18,306,18,369,21
26040,376,0,275,21,306,18,306,18,306,18,369,21
26100,376,0,275,21,306,18,306,18,306,18,369,21
26160,376,0,275,21,306,18,306,18,306,18,369,21
26220,376,0,276,21,306,18,306,18,306,18,369,21
26280,376,0,277,21,306,18,306,18,306,18,369,21
26340,376,0,278,21,306,18,306,18,306,18,369,21
26400,376,0,280,21,306,18,306,18,306,18,369,21
26460,376,0,282,21,306,18,306,18,306,18,369,21
26520,376,0,282,21,306,18,306,18,306,18,369,21
26580,376,0,282,21,306,18,306,18,306,18,369,21
26640,376,0,282,21,306,18,306,18,306,18,369,21
26700,376,0,282,21,306,18,306,18,306,18,369,21
26760,376,0,282,21,306,18,306,18,306,18,369,21
26820,376,0,282,21,306,18,306,18,306,18,369,21
26880,376,0,282,21,306,18,306,18,306,18,369,21
26940,376,0,282,21,306,18,306,18,306,18,369,21
27000,376,0,282,21,306,18,306,18,306,18,369,21
27060,376,0,290,21,306,18,306,18,306,18,369,21
27120,376,0,298,21,306,18,306,18,306,18,369,21
27180,376,0,298,21,306,18,306,18,306,18,369,21
27240,376,0,298,21,306,18,306,18,306,18,369,21
27300,376,0,298,21,306,18,306,18,306,18,369,21
27360,376,0,298,21,306,18,306,18,306,18,369,21
27420,376,0,301,21,306,18,306,18,306,18,369,21
27480,376,0,305,21,306,18,306,18,306,18,369,21
27540,376,0,306,21,306,18,306,18,306,18,369,21
27600,376,0,306,21,306,18,306,18,306,18,369,21
27660,376,0,306,21,306,18,306,18,306,18,369,21
27720,376,0,306,21,306,18,306,18,306,18,369,21
27780,376,0,306,21,306,18,306,18,306,18,369,21
27840,376,0,306,21,306,18,306,18,306,18,369,21
27900,376,0,306,21,306,18,306,18,306,18,369,21
27960,376,0,306,21,306,18,306,18,306,18,369,21
28020,376,0,306,21,306,18,306,18,306,18,369,21
28080,376,0,306,21,306,18,306,18,306,18,369,21
28140,376,0,306,21,306,18,306,18,306,18,369,21
28200,376,0,306,21,306,18,306,18,306,18,369,21
28260,376,0,306,21,306,18,306,18,306,18,369,21
28320,376,0,306,21,306,18,306,18,306,18,369,21
28380,376,0,306,21,306,18,306,18,306,18,369,21
28440,376,0,306,21,306,18,306,18,306,18,369,21
28500,376,0,306,21,306,18,306,18,306,18,369,21
28560,376,0,306,21,306,18,306,18,306,18,369,21
28620,376,0,306,21,306,18,306,18,306,18,369,21
28680,376,0,306,21,306,18,306,18,306,18,369,21
28740,376,0,306,21,306,18,306,18,306,18,369,21
28800,376,0,306,21,306,18,306,18,306,18,369,21
28860,376,0,306,21,306,18,306,18,306,18,369,21
28920,376,0,306,21,306,18,306,18,306,18,369,21
28980,376,0,306,21,306,18,306,18,306,18,369,21
29040,376,0,306,21,306,18,306,18,306,18,369,21
29100,376,0,306,21,306,18,306,18,306,18,369,21
29160,376,0,306,21,306,18,306,18,306,18,369,21
29220,376,0,306,21,306,18,306,18,306,18,369,21
29280,376,0,306,21,306,18,306,18,306,18,369,21
29340,376,0,306,21,306,18,306,18,306,18,369,21
29400,376,0,306,21,306,18,306,18,306,18,369,21
29460,376,0,306,21,306,18,306,18,306,18,369,21
29520,376,0,306,21,306,18,306,18,306,18,369,21
29580,376,0,306,21,306,18,306,18,306,18,369,21
29640,376,0,306,21,306,18,306,18,306,18,369,21
29700,376,0,306,21,306,18,306,18,306,18,369,21
29760,376,0,306,21,306,18,306,18,306,18,369,21
29820,376,0,306,21,306,18,306,18,306,18,369,21
29880,376,0,306,21,306,18,306,18,306,18,369,21
29940,376,0,306,21,306,18,306,18,306,18,369,21
30000,376,0,306,21,306,18,306,18,306,18,369,21
30060,376,0,306,21,306,18,306,18,306,18,369,21
30120,376,0,306,21,306,18,306,18,306,18,369,21
30180,376,0,306,21,306,18,306,18,306,18,369,21
30240,376,0,306,21,306,18,306,18,306,18,369,21
30300,376,0,306,21,306,18,306,18,306,18,369,21
30360,376,0,306,21,306,18,306,18,306,18,369,21
30420,376,0,306,21,306,18,306,18,306,18,369,21
30480,376,0,306,21,306,18,306,18,306,18,369,21
30540,376,0,306,21,306,18,306,18,306,18,369,21
30600,376,0,306,21,306,18,306,18,306,18,369,21
30660,376,0,306,21,306,18,306,18,306,18,369,21
30720,376,0,306,21,306,18,306,18,306,18,369,21
30780,376,0,306,21,306,18,306,18,306,18,369,21
30840,376,0,306,21,306,18,306,18,306,18,369,21
30900,376,0,306,21,306,18,306,18,306,18,369,21
30960,376,0,306,21,306,18,306,18,306,18,369,21
31020,376,0,306,21,306,18,306,18,306,18,369,21
31080,376,0,306,21,306,18,306,18,306,18,369,21
31140,376,0,306,21,306,18,306,18,306,18,369,21
31200,376,0,306,21,306,18,306,18,306,18,369,21
31260,376,0,306,21,306,18,306,18,306,18,369,21
31320,376,0,306,21,306,18,306,18,306,18,369,21
31380,376,0,306,21,306,18,306,18,306,18,369,21
31440,376,0,306,21,306,18,306,18,306,18,369,21
31500,376,0,306,21,306,18,306,18,306,18,369,21
31560,376,0,306,21,306,18,306,18,306,18,369,21
31620,376,0,306,21,306,18,306,18,306,18,369,21
31680,376,0,306,21,306,18,306,18,306,18,369,21
31740,376,0,306,21,306,18,306,18,306,18,369,21
31800,376,0,306,21,306,18,306,18,306,18,369,21
31860,376,0,306,21,306,18,306,18,306,18,369,21
31920,376,0,306,21,306,18,306,18,306,18,369,21
31980,376,0,306,21,306,18,306,18,306,18,369,21
32040,376,0,306,21,306,18,306,18,306,18,369,21
32100,376,0,306,21,306,18,306,18,306,18,369,21
32160,376,0,306,21,306,18,306,18,306,18,369,21
32220,376,0,306,21,306,18,306,18,306,18,369,21
32280,376,0,306,21,306,18,306,18,306,18,369,21
32340,376,0,306,21,306,18,306,18,306,18,369,21
32400,376,0,306,21,306,18,306,18,306,18,369,21
32460,376,0,306,21,306,18,306,18,306,18,369,21
32520,376,0,306,21,306,18,306,18,306,18,369,21
32580,376,0,306,21,306,18,306,18,306,18,369,21
32640,376,0,306,21,306,18,306,18,306,18,369,21
32700,376,0,306,21,306,18,306,18,306,18,369,21
32760,376,0,306,21,306,18,306,18,306,18,369,21
32820,376,0,306,21,306,18,306,18,306,18,369,21
32880,376,0,306,21,306,18,306,18,306,18,369,21
32940,376,0,306,21,306,18,306,18,306,18,369,21
33000,376,0,306,21,306,18,306,18,306,18,369,21
33060,376,0,306,21,306,18,306,18,306,18,369,21
33120,376,0,306,21,306,18,306,18,306,18,369,21
33180,376,0,306,21,306,18,306,18,306,18,369,21
33240,376,0,306,21,306,18,306,18,306,18,369,21
33300,376,0,306,21,306,18,306,18,306,18,369,21
33360,376,0,306,21,306,18,306,18,306,18,369,21
33420,376,0,306,21,306,18,306,18,306,18,369,21
33480,376,0,306,21,306,18,306,18,306,18,369,21
33540,376,0,306,21,306,18,306,18,306,18,369,21
33600,376,0,306,21,306,18,306,18,306,18,369,21
33660,376,0,306,21,306,18,306,18,306,18,369,21
33720,376,0,306,21,306,18,306,18,306,18,369,21
33780,376,0,306,21,306,18,306,18,306,18,369,21
33840,376,0,306,21,307,18,307,18,307,18,369,21
33900,376,0,306,21,307,18,307,18,307,18,369,21
33960,376,0,306,21,307,18,307,18,307,18,369,21
34020,376,0,306,21,307,18,307,18,307,18,369,21
34080,376,0,306,21,307,18,307,18,307,18,369,21
34140,376,0,306,21,307,18,307,18,307,18,369,21
34200,376,0,306,21,307,18,307,18,307,18,369,21
34260,376,0,306,21,307,18,307,18,307,18,369,21
34320,376,0,306,21,307,18,307,18,307,18,369,21
34380,376,0,306,21,308,18,308,18,308,18,369,21
34440,376,0,306,21,308,18,308,18,308,18,369,21
34500,376,0,306,21,308,18,308,18,308,18,369,21
34560,376,0,306,21,308,18,308,18,308,18,369,21
34620,376,0,306,21,308,18,308,18,308,18,369,21
34680,376,0,306,21,308,18,308,18,308,18,369,21
34740,376,0,306,21,308,18,308,18,308,18,369,21
34800,376,0,306,21,308,18,308,18,308,18,369,21
34860,376,0,306,21,308,18,308,18,308,18,369,21
34920,376,0,306,21,308,18,308,18,308,18,369,21
34980,376,0,306,21,308,18,308,18,308,18,369,21
35040,376,0,306,21,308,18,308,18,308,18,369,21
35100,376,0,306,21,308,18,308,18,308,18,369,21
35160,376,0,306,21,308,18,308,18,308,18,369,21
35220,376,0,306,21,308,18,308,18,308,18,369,21
35280,376,0,306,21,308,18,308,18,308,18,369,21
35340,376,0,306,21,308,18,308,18,308,18,369,21
35400,376,0,306,21,308,18,308,18,308,18,369,21
35460,376,0,306,21,308,18,308,18,308,18,369,21
35520,376,0,306,21,308,18,308,18,308,18,369,21
35580,376,0,306,21,308,18,308,18,308,18,369,21
35640,376,0,306,21,308,18,308,18,308,18,369,21
35700,376,0,306,21,308,18,308,18,308,18,369,21
35760,376,0,306,21,308,18,308,18,308,18,369,21
35820,376,0,306,21,308,18,308,18,308,18,369,21
35880,376,0,306,21,308,18,308,18,308,18,369,21
35940,376,0,306,21,308,18,308,18,308,18,369,21
36000,376,0,306,21,308,18,308,18,308,18,369,21
36060,376,0,306,21,308,18,308,18,308,18,369,21
36120,376,0,306,21,308,18,308,18,308,18,369,21
36180,376,0,306,21,308,18,308,18,308,18,369,21
36240,376,0,306,21,308,18,308,18,308,18,369,21
36300,376,0,306,21,308,18,308,18,308,18,369,21
36360,376,0,306,21,308,18,308,18,308,18,369,21
36420,376,0,306,21,308,18,308,18,308,18,369,21
36480,376,0,306,21,308,18,308,18,308,18,369,21
36540,376,0,306,21,308,18,308,18,308,18,369,21
36600,376,0,306,21,308,18,308,18,308,18,369,21
36660,376,0,306,21,308,18,308,18,308,18,369,21
36720,376,0,306,21,308,18,308,18,308,18,369,21
36780,376,0,306,21,308,18,308,18,308,18,369,21
36840,376,0,306,21,308,18,308,18,308,18,369,21
36900,376,0,306,21,308,18,308,18,308,18,369,21
36960,376,0,306,21,308,18,308,18,308,18,369,21
37020,376,0,306,21,308,18,308,18,308,18,369,21
37080,376,0,306,21,308,18,308,18,308,18,369,21
37140,376,0,306,21,308,18,308,18,308,18,369,21
37200,376,0,306,21,308,18,308,18,308,18,369,21
37260,376,0,306,21,308,18,308,18,308,18,369,21
37320,376,0,306,21,308,18,308,18,308,18,369,21
37380,376,0,306,21,308,18,308,18,308,18,369,21
37440,376,0,306,21,308,18,308,18,308,18,369,21
37500,376,0,306,21,308,18,308,18,308,18,369,21
37560,376,0,306,21,308,18,308,18,308,18,369,21
37620,376,0,306,21,308,18,308,18,308,18,369,21
37680,376,0,306,21,308,18,308,18,308,18,369,21
37740,376,0,306,21,308,18,308,18,308,18,369,21
37800,376,0,306,21,308,18,308,18,308,18,369,21
37860,376,0,306,21,308,18,308,18,308,18,369,21
37920,376,0,306,21,308,18,308,18,308,18,369,21
37980,376,0,306,21,308,18,308,18,308,18,369,21
38040,376,0,306,21,308,18,308,18,308,18,369,21
38100,376,0,306,21,308,18,308,18,308,18,369,21
38160,376,0,306,21,308,18,308,18,308,18,369,21
38220,376,0,306,21,308,18,308,18,308,18,369,21
38280,376,0,306,21,308,18,308,18,308,18,369,21
38340,376,0,306,21,309,18,309,18,309,18,369,21
38400,376,0,306,21,309,18,309,18,309,18,369,21
38460,376,0,306,21,309,18,309,18,309,18,369,21
38520,376,0,306,21,309,18,309,18,309,18,369,21
38580,376,0,306,21,309,18,309,18,309,18,369,21
38640,376,0,306,21,309,18,309,18,309,18,369,21
38700,376,0,306,21,309,18,309,18,309,18,369,21
38760,376,0,306,21,309,18,309,18,309,18,369,21
38820,376,0,306,21,309,18,309,18,309,18,369,21
38880,376,0,306,21,309,18,309,18,309,18,369,21
38940,376,0,306,21,309,18,309,18,309,18,369,21
39000,376,0,306,21,309,18,309,18,309,18,369,21
39060,376,0,306,21,309,18,309,18,309,18,369,21
39120,376,0,306,21,309,18,309,18,309,18,369,21
39180,376,0,306,21,309,18,309,18,309,18,369,21
39240,376,0,306,21,309,18,309,18,309,18,369,21
39300,376,0,306,21,309,18,309,18,309,18,369,21
39360,376,0,306,21,309,18,309,18,309,18,369,21
39420,376,0,306,21,309,18,309,18,309,18,369,21
39480,376,0,306,21,309,18,309,18,309,18,369,21
39540,376,0,306,21,309,18,309,18,309,18,369,21
39600,376,0,306,21,309,18,309,18,309,18,369,21
39660,376,0,306,21,309,18,309,18,309,18,369,21
39720,376,0,306,21,309,18,309,18,309,18,369,21
39780,376,0,306,21,309,18,309,18,309,18,369,21
39840,376,0,306,21,309,18,309,18,309,18,369,21
39900,376,0,306,21,309,18,309,18,309,18,369,21
39960,376,0,306,21,309,18,309,18,309,18,369,21
40020,376,0,306,21,309,18,309,18,309,18,369,21
40080,376,0,306,21,309,18,309,18,309,18,369,21
40140,376,0,306,21,309,18,309,18,309,18,369,21
40200,376,0,306,21,309,18,309,18,309,18,369,21
40260,376,0,306,21,309,18,309,18,309,18,369,21
40320,376,0,306,21,309,18,309,18,309,18,369,21
40380,376,0,306,21,309,18,309,18,309,18,369,21
40440,376,0,306,21,309,18,309,18,309,18,369,21
40500,376,0,306,21,309,18,309,18,309,18,369,21
40560,376,0,306,21,309,18,309,18,309,18,369,21
40620,376,0,306,21,310,18,310,18,310,18,369,21
40680,376,0,306,21,310,18,310,18,310,18,369,21
40740,376,0,306,21,310,18,310,18,310,18,369,21
40800,376,0,306,21,310,18,310,18,310,18,369,21
40860,376,0,306,21,311,18,311,18,311,18,369,21
40920,376,0,306,21,311,18,311,18,311,18,369,21
40980,376,0,306,21,311,18,311,18,311,18,369,21
41040,376,0,306,21,311,18,311,18,311,18,369,21
41100,376,0,306,21,311,18,311,18,311,18,369,21
41160,376,0,306,21,311,18,311,18,311,18,369,21
41220,376,0,306,21,311,18,311,18,311,18,369,21
41280,376,0,306,21,311,18,311,18,311,18,369,21
41340,376,0,306,21,311,18,311,18,311,18,369,21
41400,376,0,306,21,311,18,311,18,311,18,369,21
41460,376,0,306,21,311,18,311,18,311,18,369,21
41520,376,0,306,21,311,18,311,18,311,18,369,21
41580,376,0,306,21,311,18,311,18,311,18,369,21
41640,376,0,306,21,311,18,311,18,311,18,369,21
41700,376,0,306,21,311,18,311,18,311,18,369,21
41760,376,0,306,21,311,18,311,18,311,18,369,21
41820,376,0,306,21,311,18,311,18,311,18,369,21
41880,376,0,306,21,311,18,311,18,311,18,369,21
41940,376,0,306,21,311,18,311,18,311,18,369,21
42000,376,0,306,21,312,18,312,18,312,18,369,21
42060,376,0,306,21,312,18,312,18,312,18,369,21
42120,376,0,306,21,312,18,312,18,312,18,369,21
42180,376,0,306,21,312,18,312,18,312,18,369,21
42240,376,0,306,21,312,18,312,18,312,18,369,21
42300,376,0,306,21,312,18,312,18,312,18,369,21
42360,376,0,306,21,312,18,312,18,312,18,369,21
42420,376,0,306,21,312,18,312,18,312,18,369,21
42480,376,0,306,21,312,18,312,18,312,18,369,21
42540,376,0,306,21,312,18,312,18,312,18,369,21
42600,376,0,306,21,312,18,312,18,312,18,369,21
42660,376,0,306,21,312,18,312,18,312,18,369,21
42720,376,0,306,21,312,18,312,18,312,18,369,21
42780,376,0,306,21,312,18,312,18,312,18,369,21
42840,376,0,306,21,312,18,312,18,312,18,369,21
42900,376,0,306,21,312,18,312,18,312,18,369,21
42960,376,0,306,21,312,18,312,18,312,18,369,21
43020,376,0,306,21,312,18,312,18,312,18,369,21
43080,376,0,306,21,312,18,312,18,312,18,369,21
43140,376,0,306,21,312,18,312,18,312,18,369,21
43200,376,0,306,21,312,18,312,18,312,18,369,21


==> data/monopoly_aggr.csv <==
time,SSHOM_var,SSSHOM_var,SSHOM_bf,SSSHOM_bf,SSHOM_gen,SSSHOM_gen,SSHOM_gen_min,SSSHOM_gen_min,SSHOM_gen_max,SSSHOM_gen_max,SSHOM_priority,SSSHOM_priority
1,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0
7,0,0,0,0,0,0,0,0,0,0,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0
18,0,0,0,0,0,0,0,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0
21,0,0,0,0,0,0,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0
24,0,0,0,0,0,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0
30,0,0,0,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0
33,0,0,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0,0,0
36,0,0,0,0,0,0,0,0,0,0,0,0
37,0,0,0,0,0,0,0,0,0,0,0,0
38,0,0,0,0,0,0,0,0,0,0,0,0
39,0,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0,0,0,0,0,0,0
42,0,0,0,0,0,0,0,0,0,0,0,0
43,0,0,0,0,0,0,0,0,0,0,0,0
44,0,0,0,0,0,0,0,0,0,0,0,0
45,0,0,0,0,0,0,0,0,0,0,0,0
46,0,0,0,0,0,0,0,0,0,0,0,0
47,0,0,0,0,0,0,0,0,0,0,0,0
48,0,0,0,0,0,0,0,0,0,0,0,0
49,0,0,0,0,0,0,0,0,0,0,0,0
50,0,0,0,0,0,0,0,0,0,0,0,0
51,0,0,0,0,0,0,0,0,0,0,0,0
52,0,0,0,0,0,0,0,0,0,0,0,0
53,0,0,0,0,0,0,0,0,0,0,0,0
54,0,0,0,0,0,0,0,0,0,0,0,0
55,0,0,0,0,0,0,0,0,0,0,0,0
56,0,0,0,0,0,0,0,0,0,0,0,0
57,0,0,0,0,0,0,0,0,0,0,0,0
58,0,0,0,0,0,0,0,0,0,0,0,0
59,0,0,0,0,0,0,0,0,0,0,0,0
60,0,0,0,0,0,0,0,0,0,0,0,0
65,0,0,0,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0,0,0,0
75,0,0,0,0,0,0,0,0,0,0,0,0
80,0,0,0,0,0,0,0,0,0,0,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0
90,0,0,0,0,0,0,0,0,0,0,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0
100,0,0,0,0,0,0,0,0,0,0,0,0
105,0,0,0,0,0,0,0,0,0,0,0,0
110,0,0,0,0,0,0,0,0,0,0,0,0
115,0,0,0,0,0,0,0,0,0,0,0,0
120,0,0,0,0,0,0,0,0,0,0,0,0
125,0,0,0,0,0,0,0,0,0,0,0,0
130,0,0,0,0,0,0,0,0,0,0,0,0
135,0,0,0,0,0,0,0,0,0,0,0,0
140,0,0,0,0,0,0,0,0,0,0,0,0
145,0,0,0,0,0,0,0,0,0,0,0,0
150,0,0,0,0,0,0,0,0,0,0,0,0
155,0,0,0,0,0,0,0,0,0,0,0,0
160,0,0,0,0,0,0,0,0,0,0,0,0
165,0,0,0,0,0,0,0,0,0,0,0,0
170,0,0,0,0,0,0,0,0,0,0,0,0
175,0,0,0,0,0,0,0,0,0,0,0,0
180,0,0,0,0,0,0,0,0,0,0,0,0
185,0,0,0,0,0,0,0,0,0,0,0,0
190,0,0,0,0,0,0,0,0,0,0,0,0
195,0,0,0,0,0,0,0,0,0,0,0,0
200,0,0,0,0,0,0,0,0,0,0,0,0
205,0,0,0,0,0,0,0,0,0,0,0,0
210,0,0,0,0,0,0,0,0,0,0,0,0
215,0,0,0,0,0,0,0,0,0,0,0,0
220,0,0,0,0,0,0,0,0,0,0,0,0
225,0,0,0,0,0,0,0,0,0,0,0,0
230,0,0,0,0,0,0,0,0,0,0,0,0
235,0,0,0,0,0,0,0,0,0,0,0,0
240,0,0,0,0,0,0,0,0,0,0,0,0
245,0,0,0,0,0,0,0,0,0,0,0,0
250,0,0,0,0,0,0,0,0,0,0,0,0
255,0,0,0,0,0,0,0,0,0,0,0,0
260,0,0,2,1,0,0,0,0,0,0,0,0
265,0,0,2,1,0,0,0,0,0,0,0,0
270,0,0,3,2,0,0,0,0,0,0,0,0
275,0,0,3,2,0,0,0,0,0,0,0,0
280,0,0,3,2,0,0,0,0,0,0,0,0
285,0,0,3,2,0,0,0,0,0,0,0,0
290,0,0,3,2,0,0,0,0,0,0,0,0
295,0,0,3,2,0,0,0,0,0,0,0,0
300,0,0,3,2,0,0,0,0,0,0,0,0
305,0,0,3,2,0,0,0,0,0,0,0,0
310,0,0,3,2,0,0,0,0,0,0,0,0
315,0,0,3,2,0,0,0,0,0,0,0,0
320,0,0,5,3,0,0,0,0,0,0,0,0
325,0,0,5,3,0,0,0,0,0,0,0,0
330,0,0,5,3,0,0,0,0,0,0,0,0
335,0,0,6,4,0,0,0,0,0,0,1,0
340,0,0,6,4,0,0,0,0,0,0,8,0
345,0,0,6,4,0,0,0,0,0,0,17,1
350,0,0,6,4,0,0,0,0,0,0,20,1
355,0,0,6,4,0,0,0,0,0,0,34,3
360,0,0,6,4,0,0,0,0,0,0,39,3
365,0,0,6,4,0,0,0,0,0,0,50,5
370,0,0,6,4,0,0,0,0,0,0,58,6
375,0,0,6,4,0,0,0,0,0,0,64,6
380,0,0,8,4,0,0,0,0,0,0,71,6
385,0,0,8,4,0,0,0,0,0,0,100,13
390,0,0,8,4,0,0,0,0,0,0,103,13
395,0,0,9,4,0,0,0,0,0,0,116,15
400,0,0,9,4,0,0,0,0,0,0,135,17
405,0,0,9,4,0,0,0,0,0,0,140,17
410,0,0,9,4,0,0,0,0,0,0,151,18
415,0,0,9,4,0,0,0,0,0,0,155,18
420,0,0,9,4,0,0,0,0,0,0,160,18
425,0,0,9,4,0,0,0,0,0,0,167,19
430,0,0,9,4,0,0,0,0,0,0,170,19
435,0,0,9,4,0,0,0,0,0,0,176,19
440,0,0,9,4,0,0,0,0,0,0,182,19
445,0,0,9,4,0,0,0,0,0,0,186,19
450,0,0,9,4,0,0,0,0,0,0,190,19
455,0,0,9,4,0,0,0,0,0,0,191,19
460,0,0,9,4,0,0,0,0,0,0,192,19
465,0,0,9,4,0,0,0,0,0,0,193,19
470,0,0,9,4,0,0,0,0,0,0,193,19
475,0,0,9,4,0,0,0,0,0,0,194,19
480,0,0,9,4,0,0,0,0,0,0,197,19
485,0,0,9,4,0,0,0,0,0,0,197,19
490,0,0,9,4,0,0,0,0,0,0,199,19
495,0,0,9,4,0,0,0,0,0,0,200,19
500,0,0,9,4,0,0,0,0,0,0,200,19
505,0,0,9,4,0,0,0,0,0,0,200,19
510,0,0,9,4,0,0,0,0,0,0,201,19
515,0,0,9,4,0,0,0,0,0,0,203,19
520,0,0,9,4,0,0,0,0,0,0,204,19
525,0,0,9,4,0,0,0,0,0,0,205,19
530,0,0,9,4,0,0,0,0,0,0,208,19
535,0,0,9,4,0,0,0,0,0,0,209,19
540,0,0,9,4,0,0,0,0,0,0,214,20
545,0,0,9,4,0,0,0,0,0,0,221,25
550,0,0,9,4,0,0,0,0,0,0,223,25
555,0,0,9,4,0,0,0,0,0,0,225,25
560,0,0,9,4,0,0,0,0,0,0,230,25
565,0,0,11,4,0,0,0,0,0,0,233,25
570,0,0,11,4,0,0,0,0,0,0,237,25
575,0,0,13,4,0,0,0,0,0,0,240,25
580,0,0,15,4,0,0,0,0,0,0,248,27
585,0,0,15,4,0,0,0,0,0,0,255,29
590,0,0,15,4,0,0,0,0,0,0,258,30
595,0,0,16,4,0,0,0,0,0,0,262,31
600,0,0,16,4,0,0,0,0,0,0,270,34
660,694,0,25,4,0,0,0,0,0,0,320,34
720,1042,0,34,4,0,0,0,0,0,0,365,34
780,1042,0,40,4,0,0,0,0,0,0,395,34
840,1042,0,42,4,0,0,0,0,0,0,407,35
900,1042,0,42,4,0,0,0,0,0,0,415,43
960,1042,0,42,4,0,0,0,0,0,0,450,43
1020,1042,0,42,4,0,0,0,0,0,0,476,43
1080,1042,0,42,4,0,0,0,0,0,0,516,43
1140,1042,0,45,4,0,0,0,0,0,0,527,43
1200,1042,0,53,4,0,0,0,0,0,0,528,43
1260,1042,0,58,4,0,0,0,0,0,0,532,43
1320,1042,0,64,4,0,0,0,0,0,0,538,43
1380,1042,0,67,4,0,0,0,0,0,0,541,43
1440,1042,0,67,4,0,0,0,0,0,0,552,43
1500,1042,0,67,4,0,0,0,0,0,0,552,43
1560,1042,0,67,4,1,0,1,0,1,0,552,43
1620,1042,0,67,4,1,0,1,0,1,0,552,43
1680,1042,0,69,4,1,0,1,0,1,0,552,43
1740,1042,0,74,4,1,0,1,0,1,0,554,43
1800,1042,0,79,4,1,0,1,0,1,0,556,43
1860,1042,0,80,4,1,0,1,0,1,0,562,43
1920,1042,0,80,4,1,0,1,0,1,0,571,43
1980,1042,0,82,5,1,0,1,0,1,0,577,43
2040,1042,0,88,7,2,0,2,0,2,0,607,43
2100,1042,0,89,8,2,0,2,0,2,0,634,43
2160,1042,0,89,8,2,0,2,0,2,0,679,43
2220,1042,0,89,8,2,0,2,0,2,0,684,43
2280,1042,0,89,8,5,0,5,0,5,0,684,43
2340,1042,0,89,8,6,1,6,1,6,1,685,43
2400,1042,0,89,8,6,1,6,1,6,1,685,43
2460,1042,0,89,8,6,1,6,1,6,1,685,43
2520,1042,0,91,8,6,1,6,1,6,1,685,43
2580,1042,0,102,8,7,1,7,1,7,1,685,43
2640,1042,0,110,8,8,1,8,1,8,1,689,43
2700,1042,0,113,8,10,1,10,1,10,1,696,43
2760,1042,0,113,8,11,1,11,1,11,1,703,43
2820,1042,0,114,8,11,1,11,1,11,1,709,43
2880,1042,0,116,8,11,1,11,1,11,1,729,43
2940,1042,0,116,8,11,1,11,1,11,1,756,43
3000,1042,0,116,8,11,1,11,1,11,1,806,43
3060,1042,0,116,8,11,1,11,1,11,1,817,43
3120,1042,0,116,8,11,1,11,1,11,1,817,43
3180,1042,0,117,8,11,1,11,1,11,1,817,43
3240,1042,0,121,8,11,1,11,1,11,1,817,43
3300,1042,0,121,8,11,1,11,1,11,1,817,43
3360,1042,0,122,8,12,1,12,1,12,1,817,43
3420,1042,0,122,8,15,2,15,2,15,2,817,43
3480,1042,0,122,8,16,2,16,2,16,2,817,43
3540,1042,0,122,8,16,2,16,2,16,2,817,43
3600,1042,0,122,8,17,2,17,2,17,2,817,43
3660,1042,0,122,8,17,2,17,2,17,2,817,43
3720,1042,0,124,8,18,3,18,3,18,3,817,43
3780,1042,0,126,8,18,3,18,3,18,3,817,43
3840,1042,0,127,8,18,3,18,3,18,3,817,43
3900,1042,0,127,8,18,3,18,3,18,3,817,43
3960,1042,0,127,8,18,3,18,3,18,3,817,43
4020,1042,0,127,8,20,3,20,3,20,3,817,43
4080,1042,0,127,8,20,3,20,3,20,3,817,43
4140,1042,0,127,8,21,3,21,3,21,3,817,43
4200,1042,0,127,8,21,3,21,3,21,3,817,43
4260,1042,0,131,8,22,4,22,4,22,4,817,43
4320,1042,0,131,8,23,4,23,4,23,4,817,43
4380,1042,0,132,8,23,4,23,4,23,4,817,43
4440,1042,0,132,8,24,4,24,4,24,4,817,43
4500,1042,0,132,8,25,4,25,4,25,4,817,43
4560,1042,0,132,8,25,4,25,4,25,4,817,43
4620,1042,0,132,8,25,4,25,4,25,4,817,43
4680,1042,0,132,8,26,4,26,4,26,4,817,43
4740,1042,0,134,8,27,4,27,4,27,4,817,43
4800,1042,0,136,8,27,4,27,4,27,4,817,43
4860,1042,0,137,8,29,4,29,4,29,4,817,43
4920,1042,0,137,8,30,4,30,4,30,4,817,43
4980,1042,0,137,8,30,4,30,4,30,4,817,43
5040,1042,0,137,8,30,4,30,4,30,4,817,43
5100,1042,0,137,8,30,4,30,4,30,4,817,43
5160,1042,0,137,8,30,4,30,4,30,4,817,43
5220,1042,0,137,8,31,4,31,4,31,4,817,43
5280,1042,0,141,8,31,4,31,4,31,4,817,43
5340,1042,0,141,8,31,4,31,4,31,4,817,43
5400,1042,0,142,8,31,4,31,4,31,4,817,43
5460,1042,0,142,8,34,4,34,4,34,4,817,43
5520,1042,0,142,8,34,4,34,4,34,4,817,43
5580,1042,0,142,8,34,4,34,4,34,4,817,43
5640,1042,0,142,8,34,4,34,4,34,4,817,43
5700,1042,0,142,8,34,4,34,4,34,4,817,43
5760,1042,0,142,8,34,4,34,4,34,4,817,43
5820,1042,0,142,8,34,4,34,4,34,4,817,43
5880,1042,0,143,8,34,4,34,4,34,4,817,43
5940,1042,0,143,8,35,4,35,4,35,4,817,43
6000,1042,0,143,8,37,4,37,4,37,4,817,43
6060,1042,0,143,8,38,4,38,4,38,4,817,43
6120,1042,0,143,8,39,4,39,4,39,4,817,43
6180,1042,0,143,8,40,4,40,4,40,4,817,43
6240,1042,0,143,8,40,4,40,4,40,4,817,43
6300,1042,0,143,8,40,4,40,4,40,4,817,43
6360,1042,0,144,8,40,4,40,4,40,4,817,43
6420,1042,0,144,8,41,4,41,4,41,4,817,43
6480,1042,0,144,8,41,4,41,4,41,4,817,43
6540,1042,0,144,8,42,4,42,4,42,4,817,43
6600,1042,0,144,8,42,4,42,4,42,4,817,43
6660,1042,0,144,8,43,4,43,4,43,4,817,43
6720,1042,0,144,8,44,4,44,4,44,4,817,43
6780,1042,0,144,8,44,4,44,4,44,4,817,43
6840,1042,0,144,8,45,4,45,4,45,4,817,43
6900,1042,0,145,8,46,4,46,4,46,4,817,43
6960,1042,0,145,8,46,4,46,4,46,4,817,43
7020,1042,0,145,8,46,4,46,4,46,4,817,43
7080,1042,0,145,8,46,4,46,4,46,4,817,43
7140,1042,0,145,8,46,4,46,4,46,4,817,43
7200,1042,0,145,8,47,5,47,5,47,5,817,43
7260,1042,0,145,8,47,5,47,5,47,5,817,43
7320,1042,0,145,8,47,5,47,5,47,5,817,43
7380,1042,0,146,8,48,5,48,5,48,5,817,43
7440,1042,0,146,8,48,5,48,5,48,5,817,43
7500,1042,0,146,8,50,6,50,6,50,6,817,43
7560,1042,0,146,8,50,6,50,6,50,6,817,43
7620,1042,0,146,8,50,6,50,6,50,6,817,43
7680,1042,0,146,8,52,6,52,6,52,6,817,43
7740,1042,0,146,8,53,6,53,6,53,6,817,43
7800,1042,0,146,8,53,6,53,6,53,6,817,43
7860,1042,0,146,8,53,6,53,6,53,6,817,43
7920,1042,0,146,8,53,6,53,6,53,6,817,43
7980,1042,0,146,8,54,6,54,6,54,6,817,43
8040,1042,0,146,8,54,6,54,6,54,6,817,43
8100,1042,0,161,10,54,6,54,6,54,6,817,43
8160,1042,0,176,11,54,6,54,6,54,6,817,43
8220,1042,0,189,14,54,6,54,6,54,6,817,43
8280,1042,0,190,14,55,6,55,6,55,6,817,43
8340,1042,0,190,14,56,6,56,6,56,6,817,43
8400,1042,0,190,14,56,6,56,6,56,6,817,43
8460,1042,0,190,14,56,6,56,6,56,6,817,43
8520,1042,0,190,14,56,6,56,6,56,6,817,43
8580,1042,0,190,14,56,6,56,6,56,6,817,43
8640,1042,0,190,14,56,6,56,6,56,6,817,43
8700,1042,0,190,14,58,6,58,6,58,6,817,43
8760,1042,0,190,14,59,6,59,6,59,6,817,43
8820,1042,0,192,14,59,6,59,6,59,6,817,43
8880,1042,0,192,14,59,6,59,6,59,6,817,43
8940,1042,0,194,14,60,6,60,6,60,6,817,43
9000,1042,0,194,14,60,6,60,6,60,6,817,43
9060,1042,0,194,14,60,6,60,6,60,6,817,43
9120,1042,0,194,14,60,6,60,6,60,6,817,43
9180,1042,0,194,14,60,6,60,6,60,6,817,43
9240,1042,0,194,14,60,6,60,6,60,6,817,43
9300,1042,0,195,14,60,6,60,6,60,6,817,43
9360,1042,0,195,14,60,6,60,6,60,6,817,43
9420,1042,0,195,14,60,6,60,6,60,6,817,43
9480,1042,0,195,14,60,6,60,6,60,6,817,43
9540,1042,0,195,14,60,6,60,6,60,6,817,43
9600,1042,0,196,14,60,6,60,6,60,6,817,43
9660,1042,0,197,14,60,6,60,6,60,6,817,43
9720,1042,0,197,14,61,6,61,6,61,6,817,43
9780,1042,0,197,14,61,6,61,6,61,6,817,43
9840,1042,0,197,14,61,6,61,6,61,6,817,43
9900,1042,0,197,14,61,6,61,6,61,6,817,43
9960,1042,0,197,14,61,6,61,6,61,6,817,43
10020,1042,0,197,14,61,6,61,6,61,6,817,43
10080,1042,0,197,14,61,6,61,6,61,6,817,43
10140,1042,0,197,14,61,6,61,6,61,6,817,43
10200,1042,0,197,14,61,6,61,6,61,6,817,43
10260,1042,0,197,14,61,6,61,6,61,6,817,43
10320,1042,0,216,14,61,6,61,6,61,6,817,43
10380,1042,0,237,15,61,6,61,6,61,6,817,43
10440,1042,0,261,19,61,6,61,6,61,6,817,43
10500,1042,0,261,19,61,6,61,6,61,6,817,43
10560,1042,0,261,19,61,6,61,6,61,6,817,43
10620,1042,0,261,19,62,6,62,6,62,6,817,43
10680,1042,0,261,19,62,6,62,6,62,6,817,43
10740,1042,0,261,19,62,6,62,6,62,6,817,43
10800,1042,0,261,19,62,6,62,6,62,6,817,43
10860,1042,0,261,19,62,6,62,6,62,6,817,43
10920,1042,0,261,19,62,6,62,6,62,6,817,43
10980,1042,0,261,19,62,6,62,6,62,6,817,43
11040,1042,0,261,19,63,6,63,6,63,6,817,43
11100,1042,0,261,19,63,6,63,6,63,6,817,43
11160,1042,0,261,19,64,7,64,7,64,7,817,43
11220,1042,0,261,19,64,7,64,7,64,7,817,43
11280,1042,0,261,19,64,7,64,7,64,7,817,43
11340,1042,0,261,19,64,7,64,7,64,7,817,43
11400,1042,0,261,19,64,7,64,7,64,7,817,43
11460,1042,0,261,19,64,7,64,7,64,7,817,43
11520,1042,0,261,19,64,7,64,7,64,7,817,43
11580,1042,0,261,19,64,7,64,7,64,7,817,43
11640,1042,0,261,19,64,7,64,7,64,7,817,43
11700,1042,0,261,19,65,7,65,7,65,7,817,43
11760,1042,0,261,19,65,7,65,7,65,7,817,43
11820,1042,0,261,19,65,7,65,7,65,7,817,43
11880,1042,0,261,19,65,7,65,7,65,7,817,43
11940,1042,0,261,19,65,7,65,7,65,7,817,43
12000,1042,0,261,19,65,7,65,7,65,7,817,43
12060,1042,0,261,19,65,7,65,7,65,7,817,43
12120,1042,0,261,19,65,7,65,7,65,7,817,43
12180,1042,0,261,19,65,7,65,7,65,7,817,43
12240,1042,0,261,19,65,7,65,7,65,7,817,43
12300,1042,0,261,19,65,7,65,7,65,7,817,43
12360,1042,0,261,19,65,7,65,7,65,7,817,43
12420,1042,0,261,19,66,7,66,7,66,7,817,43
12480,1042,0,261,19,66,7,66,7,66,7,817,43
12540,1042,0,261,19,66,7,66,7,66,7,817,43
12600,1042,0,261,19,66,7,66,7,66,7,817,43
12660,1042,0,261,19,66,7,66,7,66,7,817,43
12720,1042,0,261,19,66,7,66,7,66,7,817,43
12780,1042,0,261,19,66,7,66,7,66,7,817,43
12840,1042,0,261,19,66,7,66,7,66,7,817,43
12900,1042,0,261,19,66,7,66,7,66,7,817,43
12960,1042,0,261,19,66,7,66,7,66,7,817,43
13020,1042,0,261,19,67,7,67,7,67,7,817,43
13080,1042,0,261,19,67,7,67,7,67,7,817,43
13140,1042,0,261,19,67,7,67,7,67,7,817,43
13200,1042,0,261,19,67,7,67,7,67,7,817,43
13260,1042,0,261,19,67,7,67,7,67,7,817,43
13320,1042,0,261,19,67,7,67,7,67,7,817,43
13380,1042,0,261,19,67,7,67,7,67,7,817,43
13440,1042,0,261,19,67,7,67,7,67,7,817,43
13500,1042,0,261,19,67,7,67,7,67,7,817,43
13560,1042,0,261,19,67,7,67,7,67,7,817,43
13620,1042,0,261,19,67,7,67,7,67,7,817,43
13680,1042,0,261,19,67,7,67,7,67,7,817,43
13740,1042,0,261,19,67,7,67,7,67,7,817,43
13800,1042,0,261,19,67,7,67,7,67,7,817,43
13860,1042,0,261,19,67,7,67,7,67,7,817,43
13920,1042,0,261,19,67,7,67,7,67,7,817,43
13980,1042,0,261,19,67,7,67,7,67,7,817,43
14040,1042,0,261,19,67,7,67,7,67,7,817,43
14100,1042,0,261,19,67,7,67,7,67,7,817,43
14160,1042,0,261,19,67,7,67,7,67,7,817,43
14220,1042,0,261,19,67,7,67,7,67,7,817,43
14280,1042,0,261,19,67,7,67,7,67,7,817,43
14340,1042,0,261,19,67,7,67,7,67,7,817,43
14400,1042,0,261,19,67,7,67,7,67,7,817,43
14460,1042,0,261,19,67,7,67,7,67,7,817,43
14520,1042,0,261,19,67,7,67,7,67,7,817,43
14580,1042,0,261,19,67,7,67,7,67,7,817,43
14640,1042,0,261,19,67,7,67,7,67,7,817,43
14700,1042,0,261,19,67,7,67,7,67,7,817,43
14760,1042,0,261,19,67,7,67,7,67,7,817,43
14820,1042,0,261,19,67,7,67,7,67,7,817,43
14880,1042,0,261,19,67,7,67,7,67,7,817,43
14940,1042,0,261,19,67,7,67,7,67,7,817,43
15000,1042,0,261,19,67,7,67,7,67,7,817,43
15060,1042,0,261,19,67,7,67,7,67,7,817,43
15120,1042,0,261,19,67,7,67,7,67,7,817,43
15180,1042,0,261,19,67,7,67,7,67,7,817,43
15240,1042,0,261,19,67,7,67,7,67,7,817,43
15300,1042,0,261,19,67,7,67,7,67,7,817,43
15360,1042,0,261,19,67,7,67,7,67,7,817,43
15420,1042,0,261,19,67,7,67,7,67,7,817,43
15480,1042,0,261,19,67,7,67,7,67,7,817,43
15540,1042,0,261,19,67,7,67,7,67,7,817,43
15600,1042,0,261,19,67,7,67,7,67,7,817,43
15660,1042,0,261,19,67,7,67,7,67,7,817,43
15720,1042,0,261,19,67,7,67,7,67,7,817,43
15780,1042,0,261,19,67,7,67,7,67,7,817,43
15840,1042,0,261,19,67,7,67,7,67,7,817,43
15900,1042,0,261,19,67,7,67,7,67,7,817,43
15960,1042,0,261,19,68,7,68,7,68,7,817,43
16020,1042,0,261,19,69,7,69,7,69,7,817,43
16080,1042,0,261,19,69,7,69,7,69,7,817,43
16140,1042,0,261,19,69,7,69,7,69,7,817,43
16200,1042,0,261,19,69,7,69,7,69,7,817,43
16260,1042,0,261,19,69,7,69,7,69,7,817,43
16320,1042,0,261,19,69,7,69,7,69,7,817,43
16380,1042,0,261,19,69,7,69,7,69,7,817,43
16440,1042,0,261,19,70,7,70,7,70,7,817,43
16500,1042,0,261,19,70,7,70,7,70,7,817,43
16560,1042,0,261,19,70,7,70,7,70,7,817,43
16620,1042,0,261,19,70,7,70,7,70,7,817,43
16680,1042,0,261,19,70,7,70,7,70,7,817,43
16740,1042,0,261,19,70,7,70,7,70,7,817,43
16800,1042,0,261,19,71,7,71,7,71,7,817,43
16860,1042,0,261,19,71,7,71,7,71,7,817,43
16920,1042,0,261,19,71,7,71,7,71,7,817,43
16980,1042,0,261,19,71,7,71,7,71,7,817,43
17040,1042,0,261,19,71,7,71,7,71,7,817,43
17100,1042,0,261,19,72,7,72,7,72,7,817,43
17160,1042,0,261,19,72,7,72,7,72,7,817,43
17220,1042,0,261,19,72,7,72,7,72,7,817,43
17280,1042,0,261,19,72,7,72,7,72,7,817,43
17340,1042,0,261,19,72,7,72,7,72,7,817,43
17400,1042,0,261,19,72,7,72,7,72,7,817,43
17460,1042,0,261,19,72,7,72,7,72,7,817,43
17520,1042,0,261,19,72,7,72,7,72,7,817,43
17580,1042,0,261,19,72,7,72,7,72,7,817,43
17640,1042,0,261,19,72,7,72,7,72,7,817,43
17700,1042,0,261,19,72,7,72,7,72,7,817,43
17760,1042,0,261,19,72,7,72,7,72,7,817,43
17820,1042,0,261,19,72,7,72,7,72,7,817,43
17880,1042,0,261,19,72,7,72,7,72,7,817,43
17940,1042,0,261,19,72,7,72,7,72,7,817,43
18000,1042,0,261,19,72,7,72,7,72,7,817,43
18060,1042,0,261,19,72,7,72,7,72,7,817,43
18120,1042,0,261,19,72,7,72,7,72,7,817,43
18180,1042,0,261,19,72,7,72,7,72,7,817,43
18240,1042,0,261,19,72,7,72,7,72,7,817,43
18300,1042,0,261,19,72,7,72,7,72,7,817,43
18360,1042,0,261,19,72,7,72,7,72,7,817,43
18420,1042,0,261,19,72,7,72,7,72,7,817,43
18480,1042,0,261,19,72,7,72,7,72,7,817,43
18540,1042,0,261,19,72,7,72,7,72,7,817,43
18600,1042,0,261,19,72,7,72,7,72,7,817,43
18660,1042,0,261,19,72,7,72,7,72,7,817,43
18720,1042,0,261,19,72,7,72,7,72,7,817,43
18780,1042,0,261,19,72,7,72,7,72,7,817,43
18840,1042,0,261,19,73,7,73,7,73,7,817,43
18900,1042,0,261,19,73,7,73,7,73,7,817,43
18960,1042,0,261,19,73,7,73,7,73,7,817,43
19020,1042,0,261,19,73,7,73,7,73,7,817,43
19080,1042,0,261,19,73,7,73,7,73,7,817,43
19140,1042,0,261,19,73,7,73,7,73,7,817,43
19200,1042,0,261,19,73,7,73,7,73,7,817,43
19260,1042,0,261,19,73,7,73,7,73,7,817,43
19320,1042,0,261,19,73,7,73,7,73,7,817,43
19380,1042,0,261,19,73,7,73,7,73,7,817,43
19440,1042,0,261,19,73,7,73,7,73,7,817,43
19500,1042,0,261,19,73,7,73,7,73,7,817,43
19560,1042,0,261,19,73,7,73,7,73,7,817,43
19620,1042,0,261,19,73,7,73,7,73,7,817,43
19680,1042,0,261,19,73,7,73,7,73,7,817,43
19740,1042,0,261,19,73,7,73,7,73,7,817,43
19800,1042,0,261,19,74,7,74,7,74,7,817,43
19860,1042,0,261,19,74,7,74,7,74,7,817,43
19920,1042,0,261,19,74,7,74,7,74,7,817,43
19980,1042,0,261,19,74,7,74,7,74,7,817,43
20040,1042,0,261,19,74,7,74,7,74,7,817,43
20100,1042,0,261,19,74,7,74,7,74,7,817,43
20160,1042,0,261,19,74,7,74,7,74,7,817,43
20220,1042,0,261,19,75,7,75,7,75,7,817,43
20280,1042,0,261,19,75,7,75,7,75,7,817,43
20340,1042,0,261,19,75,7,75,7,75,7,817,43
20400,1042,0,261,19,75,7,75,7,75,7,817,43
20460,1042,0,261,19,75,7,75,7,75,7,817,43
20520,1042,0,261,19,76,7,76,7,76,7,817,43
20580,1042,0,261,19,76,7,76,7,76,7,817,43
20640,1042,0,261,19,76,7,76,7,76,7,817,43
20700,1042,0,261,19,76,7,76,7,76,7,817,43
20760,1042,0,261,19,76,7,76,7,76,7,817,43
20820,1042,0,261,19,76,7,76,7,76,7,817,43
20880,1042,0,261,19,76,7,76,7,76,7,817,43
20940,1042,0,261,19,76,7,76,7,76,7,817,43
21000,1042,0,261,19,76,7,76,7,76,7,817,43
21060,1042,0,261,19,76,7,76,7,76,7,817,43
21120,1042,0,261,19,76,7,76,7,76,7,817,43
21180,1042,0,261,19,76,7,76,7,76,7,817,43
21240,1042,0,261,19,76,7,76,7,76,7,817,43
21300,1042,0,261,19,76,7,76,7,76,7,817,43
21360,1042,0,261,19,76,7,76,7,76,7,817,43
21420,1042,0,261,19,76,7,76,7,76,7,817,43
21480,1042,0,261,19,76,7,76,7,76,7,817,43
21540,1042,0,261,19,76,7,76,7,76,7,817,43
21600,1042,0,261,19,76,7,76,7,76,7,817,43
21660,1042,0,261,19,76,7,76,7,76,7,817,43
21720,1042,0,261,19,76,7,76,7,76,7,817,43
21780,1042,0,261,19,76,7,76,7,76,7,817,43
21840,1042,0,261,19,76,7,76,7,76,7,817,43
21900,1042,0,261,19,76,7,76,7,76,7,817,43
21960,1042,0,261,19,76,7,76,7,76,7,817,43
22020,1042,0,261,19,76,7,76,7,76,7,817,43
22080,1042,0,261,19,77,7,77,7,77,7,817,43
22140,1042,0,261,19,77,7,77,7,77,7,817,43
22200,1042,0,261,19,77,7,77,7,77,7,817,43
22260,1042,0,261,19,77,7,77,7,77,7,817,43
22320,1042,0,261,19,77,7,77,7,77,7,817,43
22380,1042,0,261,19,77,7,77,7,77,7,817,43
22440,1042,0,261,19,77,7,77,7,77,7,817,43
22500,1042,0,261,19,77,7,77,7,77,7,817,43
22560,1042,0,261,19,78,7,78,7,78,7,817,43
22620,1042,0,261,19,78,7,78,7,78,7,817,43
22680,1042,0,261,19,78,7,78,7,78,7,817,43
22740,1042,0,261,19,78,7,78,7,78,7,817,43
22800,1042,0,261,19,78,7,78,7,78,7,817,43
22860,1042,0,261,19,78,7,78,7,78,7,817,43
22920,1042,0,261,19,78,7,78,7,78,7,817,43
22980,1042,0,261,19,78,7,78,7,78,7,817,43
23040,1042,0,261,19,78,7,78,7,78,7,817,43
23100,1042,0,261,19,78,7,78,7,78,7,817,43
23160,1042,0,261,19,78,7,78,7,78,7,817,43
23220,1042,0,261,19,79,7,79,7,79,7,817,43
23280,1042,0,261,19,79,7,79,7,79,7,817,43
23340,1042,0,261,19,79,7,79,7,79,7,817,43
23400,1042,0,261,19,79,7,79,7,79,7,817,43
23460,1042,0,261,19,79,7,79,7,79,7,817,43
23520,1042,0,261,19,79,7,79,7,79,7,817,43
23580,1042,0,261,19,79,7,79,7,79,7,817,43
23640,1042,0,261,19,79,7,79,7,79,7,817,43
23700,1042,0,261,19,79,7,79,7,79,7,817,43
23760,1042,0,261,19,79,7,79,7,79,7,817,43
23820,1042,0,261,19,79,7,79,7,79,7,817,43
23880,1042,0,261,19,79,7,79,7,79,7,817,43
23940,1042,0,261,19,79,7,79,7,79,7,817,43
24000,1042,0,261,19,79,7,79,7,79,7,817,43
24060,1042,0,261,19,79,7,79,7,79,7,817,43
24120,1042,0,261,19,79,7,79,7,79,7,817,43
24180,1042,0,261,19,79,7,79,7,79,7,817,43
24240,1042,0,261,19,79,7,79,7,79,7,817,43
24300,1042,0,261,19,79,7,79,7,79,7,817,43
24360,1042,0,261,19,79,7,79,7,79,7,817,43
24420,1042,0,261,19,79,7,79,7,79,7,817,43
24480,1042,0,261,19,79,7,79,7,79,7,817,43
24540,1042,0,261,19,79,7,79,7,79,7,817,43
24600,1042,0,261,19,79,7,79,7,79,7,817,43
24660,1042,0,261,19,79,7,79,7,79,7,817,43
24720,1042,0,261,19,79,7,79,7,79,7,817,43
24780,1042,0,261,19,79,7,79,7,79,7,817,43
24840,1042,0,261,19,79,7,79,7,79,7,817,43
24900,1042,0,261,19,79,7,79,7,79,7,817,43
24960,1042,0,261,19,79,7,79,7,79,7,817,43
25020,1042,0,261,19,79,7,79,7,79,7,817,43
25080,1042,0,261,19,79,7,79,7,79,7,817,43
25140,1042,0,261,19,79,7,79,7,79,7,817,43
25200,1042,0,261,19,79,7,79,7,79,7,817,43
25260,1042,0,261,19,79,7,79,7,79,7,817,43
25320,1042,0,261,19,79,7,79,7,79,7,817,43
25380,1042,0,261,19,79,7,79,7,79,7,817,43
25440,1042,0,261,19,79,7,79,7,79,7,817,43
25500,1042,0,261,19,79,7,79,7,79,7,817,43
25560,1042,0,261,19,79,7,79,7,79,7,817,43
25620,1042,0,261,19,79,7,79,7,79,7,817,43
25680,1042,0,261,19,79,7,79,7,79,7,817,43
25740,1042,0,261,19,79,7,79,7,79,7,817,43
25800,1042,0,261,19,79,7,79,7,79,7,817,43
25860,1042,0,261,19,79,7,79,7,79,7,817,43
25920,1042,0,261,19,79,7,79,7,79,7,817,43
25980,1042,0,261,19,79,7,79,7,79,7,817,43
26040,1042,0,261,19,80,7,80,7,80,7,817,43
26100,1042,0,261,19,80,7,80,7,80,7,817,43
26160,1042,0,261,19,80,7,80,7,80,7,817,43
26220,1042,0,261,19,80,7,80,7,80,7,817,43
26280,1042,0,261,19,80,7,80,7,80,7,817,43
26340,1042,0,261,19,80,7,80,7,80,7,817,43
26400,1042,0,261,19,80,7,80,7,80,7,817,43
26460,1042,0,261,19,80,7,80,7,80,7,817,43
26520,1042,0,261,19,80,7,80,7,80,7,817,43
26580,1042,0,261,19,80,7,80,7,80,7,817,43
26640,1042,0,261,19,80,7,80,7,80,7,817,43
26700,1042,0,261,19,80,7,80,7,80,7,817,43
26760,1042,0,261,19,80,7,80,7,80,7,817,43
26820,1042,0,261,19,80,7,80,7,80,7,817,43
26880,1042,0,261,19,80,7,80,7,80,7,817,43
26940,1042,0,261,19,80,7,80,7,80,7,817,43
27000,1042,0,261,19,80,7,80,7,80,7,817,43
27060,1042,0,261,19,80,7,80,7,80,7,817,43
27120,1042,0,261,19,80,7,80,7,80,7,817,43
27180,1042,0,261,19,80,7,80,7,80,7,817,43
27240,1042,0,261,19,80,7,80,7,80,7,817,43
27300,1042,0,261,19,80,7,80,7,80,7,817,43
27360,1042,0,261,19,80,7,80,7,80,7,817,43
27420,1042,0,261,19,80,7,80,7,80,7,817,43
27480,1042,0,261,19,80,7,80,7,80,7,817,43
27540,1042,0,261,19,80,7,80,7,80,7,817,43
27600,1042,0,261,19,80,7,80,7,80,7,817,43
27660,1042,0,261,19,80,7,80,7,80,7,817,43
27720,1042,0,261,19,80,7,80,7,80,7,817,43
27780,1042,0,261,19,80,7,80,7,80,7,817,43
27840,1042,0,261,19,80,7,80,7,80,7,817,43
27900,1042,0,261,19,80,7,80,7,80,7,817,43
27960,1042,0,261,19,80,7,80,7,80,7,817,43
28020,1042,0,261,19,80,7,80,7,80,7,817,43
28080,1042,0,261,19,80,7,80,7,80,7,817,43
28140,1042,0,261,19,80,7,80,7,80,7,817,43
28200,1042,0,261,19,80,7,80,7,80,7,817,43
28260,1042,0,261,19,80,7,80,7,80,7,817,43
28320,1042,0,261,19,80,7,80,7,80,7,817,43
28380,1042,0,261,19,80,7,80,7,80,7,817,43
28440,1042,0,261,19,80,7,80,7,80,7,817,43
28500,1042,0,261,19,80,7,80,7,80,7,817,43
28560,1042,0,261,19,80,7,80,7,80,7,817,43
28620,1042,0,261,19,80,7,80,7,80,7,817,43
28680,1042,0,261,19,80,7,80,7,80,7,817,43
28740,1042,0,261,19,80,7,80,7,80,7,817,43
28800,1042,0,261,19,80,7,80,7,80,7,817,43
28860,1042,0,261,19,80,7,80,7,80,7,817,43
28920,1042,0,261,19,80,7,80,7,80,7,817,43
28980,1042,0,261,19,80,7,80,7,80,7,817,43
29040,1042,0,261,19,80,7,80,7,80,7,817,43
29100,1042,0,261,19,80,7,80,7,80,7,817,43
29160,1042,0,261,19,80,7,80,7,80,7,817,43
29220,1042,0,261,19,80,7,80,7,80,7,817,43
29280,1042,0,261,19,80,7,80,7,80,7,817,43
29340,1042,0,261,19,80,7,80,7,80,7,817,43
29400,1042,0,261,19,80,7,80,7,80,7,817,43
29460,1042,0,261,19,80,7,80,7,80,7,817,43
29520,1042,0,261,19,80,7,80,7,80,7,817,43
29580,1042,0,261,19,80,7,80,7,80,7,817,43
29640,1042,0,261,19,80,7,80,7,80,7,817,43
29700,1042,0,261,19,80,7,80,7,80,7,817,43
29760,1042,0,261,19,80,7,80,7,80,7,817,43
29820,1042,0,261,19,80,7,80,7,80,7,817,43
29880,1042,0,261,19,81,7,81,7,81,7,817,43
29940,1042,0,261,19,81,7,81,7,81,7,817,43
30000,1042,0,261,19,81,7,81,7,81,7,817,43
30060,1042,0,261,19,81,7,81,7,81,7,817,43
30120,1042,0,261,19,81,7,81,7,81,7,817,43
30180,1042,0,261,19,81,7,81,7,81,7,817,43
30240,1042,0,261,19,81,7,81,7,81,7,817,43
30300,1042,0,261,19,81,7,81,7,81,7,817,43
30360,1042,0,261,19,81,7,81,7,81,7,817,43
30420,1042,0,261,19,81,7,81,7,81,7,817,43
30480,1042,0,261,19,81,7,81,7,81,7,817,43
30540,1042,0,261,19,82,7,82,7,82,7,817,43
30600,1042,0,261,19,82,7,82,7,82,7,817,43
30660,1042,0,261,19,82,7,82,7,82,7,817,43
30720,1042,0,261,19,82,7,82,7,82,7,817,43
30780,1042,0,261,19,82,7,82,7,82,7,817,43
30840,1042,0,261,19,82,7,82,7,82,7,817,43
30900,1042,0,261,19,82,7,82,7,82,7,817,43
30960,1042,0,261,19,82,7,82,7,82,7,817,43
31020,1042,0,261,19,82,7,82,7,82,7,817,43
31080,1042,0,261,19,82,7,82,7,82,7,817,43
31140,1042,0,261,19,82,7,82,7,82,7,817,43
31200,1042,0,261,19,82,7,82,7,82,7,817,43
31260,1042,0,261,19,82,7,82,7,82,7,817,43
31320,1042,0,261,19,82,7,82,7,82,7,817,43
31380,1042,0,261,19,82,7,82,7,82,7,817,43
31440,1042,0,261,19,82,7,82,7,82,7,817,43
31500,1042,0,261,19,82,7,82,7,82,7,817,43
31560,1042,0,261,19,82,7,82,7,82,7,817,43
31620,1042,0,261,19,82,7,82,7,82,7,817,43
31680,1042,0,261,19,82,7,82,7,82,7,817,43
31740,1042,0,261,19,82,7,82,7,82,7,817,43
31800,1042,0,261,19,82,7,82,7,82,7,817,43
31860,1042,0,261,19,82,7,82,7,82,7,817,43
31920,1042,0,261,19,82,7,82,7,82,7,817,43
31980,1042,0,261,19,82,7,82,7,82,7,817,43
32040,1042,0,261,19,82,7,82,7,82,7,817,43
32100,1042,0,261,19,82,7,82,7,82,7,817,43
32160,1042,0,261,19,82,7,82,7,82,7,817,43
32220,1042,0,261,19,82,7,82,7,82,7,817,43
32280,1042,0,261,19,82,7,82,7,82,7,817,43
32340,1042,0,261,19,82,7,82,7,82,7,817,43
32400,1042,0,261,19,82,7,82,7,82,7,817,43
32460,1042,0,261,19,82,7,82,7,82,7,817,43
32520,1042,0,261,19,82,7,82,7,82,7,817,43
32580,1042,0,261,19,82,7,82,7,82,7,817,43
32640,1042,0,261,19,82,7,82,7,82,7,817,43
32700,1042,0,261,19,82,7,82,7,82,7,817,43
32760,1042,0,261,19,82,7,82,7,82,7,817,43
32820,1042,0,261,19,83,7,83,7,83,7,817,43
32880,1042,0,261,19,83,7,83,7,83,7,817,43
32940,1042,0,261,19,83,7,83,7,83,7,817,43
33000,1042,0,261,19,83,7,83,7,83,7,817,43
33060,1042,0,261,19,83,7,83,7,83,7,817,43
33120,1042,0,261,19,83,7,83,7,83,7,817,43
33180,1042,0,261,19,83,7,83,7,83,7,817,43
33240,1042,0,261,19,83,7,83,7,83,7,817,43
33300,1042,0,261,19,83,7,83,7,83,7,817,43
33360,1042,0,261,19,83,7,83,7,83,7,817,43
33420,1042,0,261,19,83,7,83,7,83,7,817,43
33480,1042,0,261,19,83,7,83,7,83,7,817,43
33540,1042,0,261,19,83,7,83,7,83,7,817,43
33600,1042,0,261,19,83,7,83,7,83,7,817,43
33660,1042,0,261,19,83,7,83,7,83,7,817,43
33720,1042,0,261,19,83,7,83,7,83,7,817,43
33780,1042,0,261,19,83,7,83,7,83,7,817,43
33840,1042,0,261,19,83,7,83,7,83,7,817,43
33900,1042,0,261,19,83,7,83,7,83,7,817,43
33960,1042,0,261,19,83,7,83,7,83,7,817,43
34020,1042,0,261,19,83,7,83,7,83,7,817,43
34080,1042,0,261,19,83,7,83,7,83,7,817,43
34140,1042,0,261,19,83,7,83,7,83,7,817,43
34200,1042,0,261,19,83,7,83,7,83,7,817,43
34260,1042,0,261,19,83,7,83,7,83,7,817,43
34320,1042,0,261,19,83,7,83,7,83,7,817,43
34380,1042,0,261,19,83,7,83,7,83,7,817,43
34440,1042,0,261,19,83,7,83,7,83,7,817,43
34500,1042,0,261,19,83,7,83,7,83,7,817,43
34560,1042,0,261,19,83,7,83,7,83,7,817,43
34620,1042,0,261,19,83,7,83,7,83,7,817,43
34680,1042,0,261,19,83,7,83,7,83,7,817,43
34740,1042,0,261,19,83,7,83,7,83,7,817,43
34800,1042,0,261,19,83,7,83,7,83,7,817,43
34860,1042,0,261,19,83,7,83,7,83,7,817,43
34920,1042,0,261,19,83,7,83,7,83,7,817,43
34980,1042,0,261,19,83,7,83,7,83,7,817,43
35040,1042,0,261,19,83,7,83,7,83,7,817,43
35100,1042,0,261,19,83,7,83,7,83,7,817,43
35160,1042,0,261,19,83,7,83,7,83,7,817,43
35220,1042,0,261,19,83,7,83,7,83,7,817,43
35280,1042,0,261,19,83,7,83,7,83,7,817,43
35340,1042,0,261,19,83,7,83,7,83,7,817,43
35400,1042,0,261,19,83,7,83,7,83,7,817,43
35460,1042,0,261,19,83,7,83,7,83,7,817,43
35520,1042,0,261,19,83,7,83,7,83,7,817,43
35580,1042,0,261,19,83,7,83,7,83,7,817,43
35640,1042,0,261,19,83,7,83,7,83,7,817,43
35700,1042,0,261,19,83,7,83,7,83,7,817,43
35760,1042,0,261,19,83,7,83,7,83,7,817,43
35820,1042,0,261,19,83,7,83,7,83,7,817,43
35880,1042,0,261,19,83,7,83,7,83,7,817,43
35940,1042,0,261,19,83,7,83,7,83,7,817,43
36000,1042,0,261,19,83,7,83,7,83,7,817,43
36060,1042,0,261,19,83,7,83,7,83,7,817,43
36120,1042,0,261,19,83,7,83,7,83,7,817,43
36180,1042,0,261,19,83,7,83,7,83,7,817,43
36240,1042,0,261,19,83,7,83,7,83,7,817,43
36300,1042,0,261,19,83,7,83,7,83,7,817,43
36360,1042,0,261,19,83,7,83,7,83,7,817,43
36420,1042,0,261,19,83,7,83,7,83,7,817,43
36480,1042,0,261,19,83,7,83,7,83,7,817,43
36540,1042,0,261,19,83,7,83,7,83,7,817,43
36600,1042,0,261,19,83,7,83,7,83,7,817,43
36660,1042,0,261,19,83,7,83,7,83,7,817,43
36720,1042,0,261,19,83,7,83,7,83,7,817,43
36780,1042,0,261,19,83,7,83,7,83,7,817,43
36840,1042,0,261,19,83,7,83,7,83,7,817,43
36900,1042,0,261,19,84,7,84,7,84,7,817,43
36960,1042,0,261,19,84,7,84,7,84,7,817,43
37020,1042,0,261,19,84,7,84,7,84,7,817,43
37080,1042,0,261,19,84,7,84,7,84,7,817,43
37140,1042,0,261,19,84,7,84,7,84,7,817,43
37200,1042,0,261,19,84,7,84,7,84,7,817,43
37260,1042,0,261,19,84,7,84,7,84,7,817,43
37320,1042,0,261,19,84,7,84,7,84,7,817,43
37380,1042,0,261,19,84,7,84,7,84,7,817,43
37440,1042,0,261,19,84,7,84,7,84,7,817,43
37500,1042,0,261,19,86,7,86,7,86,7,817,43
37560,1042,0,261,19,86,7,86,7,86,7,817,43
37620,1042,0,261,19,86,7,86,7,86,7,817,43
37680,1042,0,261,19,87,7,87,7,87,7,817,43
37740,1042,0,261,19,87,7,87,7,87,7,817,43
37800,1042,0,261,19,87,7,87,7,87,7,817,43
37860,1042,0,261,19,87,7,87,7,87,7,817,43
37920,1042,0,261,19,87,7,87,7,87,7,817,43
37980,1042,0,261,19,87,7,87,7,87,7,817,43
38040,1042,0,261,19,87,7,87,7,87,7,817,43
38100,1042,0,261,19,88,7,88,7,88,7,817,43
38160,1042,0,261,19,88,7,88,7,88,7,817,43
38220,1042,0,261,19,88,7,88,7,88,7,817,43
38280,1042,0,261,19,88,7,88,7,88,7,817,43
38340,1042,0,261,19,88,7,88,7,88,7,817,43
38400,1042,0,261,19,88,7,88,7,88,7,817,43
38460,1042,0,261,19,88,7,88,7,88,7,817,43
38520,1042,0,261,19,88,7,88,7,88,7,817,43
38580,1042,0,261,19,88,7,88,7,88,7,817,43
38640,1042,0,261,19,89,7,89,7,89,7,817,43
38700,1042,0,261,19,89,7,89,7,89,7,817,43
38760,1042,0,261,19,89,7,89,7,89,7,817,43
38820,1042,0,261,19,89,7,89,7,89,7,817,43
38880,1042,0,261,19,89,7,89,7,89,7,817,43
38940,1042,0,261,19,90,7,90,7,90,7,817,43
39000,1042,0,261,19,90,7,90,7,90,7,817,43
39060,1042,0,261,19,90,7,90,7,90,7,817,43
39120,1042,0,261,19,90,7,90,7,90,7,817,43
39180,1042,0,261,19,90,7,90,7,90,7,817,43
39240,1042,0,261,19,90,7,90,7,90,7,817,43
39300,1042,0,261,19,90,7,90,7,90,7,817,43
39360,1042,0,261,19,90,7,90,7,90,7,817,43
39420,1042,0,261,19,90,7,90,7,90,7,817,43
39480,1042,0,261,19,90,7,90,7,90,7,817,43
39540,1042,0,261,19,90,7,90,7,90,7,817,43
39600,1042,0,261,19,90,7,90,7,90,7,817,43
39660,1042,0,261,19,90,7,90,7,90,7,817,43
39720,1042,0,261,19,90,7,90,7,90,7,817,43
39780,1042,0,261,19,90,7,90,7,90,7,817,43
39840,1042,0,261,19,93,7,93,7,93,7,817,43
39900,1042,0,261,19,93,7,93,7,93,7,817,43
39960,1042,0,261,19,93,7,93,7,93,7,817,43
40020,1042,0,261,19,93,7,93,7,93,7,817,43
40080,1042,0,261,19,93,7,93,7,93,7,817,43
40140,1042,0,261,19,93,7,93,7,93,7,817,43
40200,1042,0,261,19,93,7,93,7,93,7,817,43
40260,1042,0,261,19,93,7,93,7,93,7,817,43
40320,1042,0,261,19,93,7,93,7,93,7,817,43
40380,1042,0,261,19,94,7,94,7,94,7,817,43
40440,1042,0,261,19,94,7,94,7,94,7,817,43
40500,1042,0,261,19,94,7,94,7,94,7,817,43
40560,1042,0,261,19,94,7,94,7,94,7,817,43
40620,1042,0,261,19,94,7,94,7,94,7,817,43
40680,1042,0,261,19,95,7,95,7,95,7,817,43
40740,1042,0,261,19,95,7,95,7,95,7,817,43
40800,1042,0,261,19,95,7,95,7,95,7,817,43
40860,1042,0,261,19,95,7,95,7,95,7,817,43
40920,1042,0,261,19,95,7,95,7,95,7,817,43
40980,1042,0,261,19,95,7,95,7,95,7,817,43
41040,1042,0,261,19,100,7,100,7,100,7,817,43
41100,1042,0,261,19,101,7,101,7,101,7,817,43
41160,1042,0,261,19,101,7,101,7,101,7,817,43
41220,1042,0,261,19,101,7,101,7,101,7,817,43
41280,1042,0,261,19,101,7,101,7,101,7,817,43
41340,1042,0,261,19,101,7,101,7,101,7,817,43
41400,1042,0,261,19,101,7,101,7,101,7,817,43
41460,1042,0,261,19,101,7,101,7,101,7,817,43
41520,1042,0,261,19,101,7,101,7,101,7,817,43
41580,1042,0,261,19,101,7,101,7,101,7,817,43
41640,1042,0,261,19,101,7,101,7,101,7,817,43
41700,1042,0,261,19,101,7,101,7,101,7,817,43
41760,1042,0,261,19,101,7,101,7,101,7,817,43
41820,1042,0,261,19,101,7,101,7,101,7,817,43
41880,1042,0,261,19,101,7,101,7,101,7,817,43
41940,1042,0,261,19,101,7,101,7,101,7,817,43
42000,1042,0,261,19,101,7,101,7,101,7,817,43
42060,1042,0,261,19,101,7,101,7,101,7,817,43
42120,1042,0,261,19,101,7,101,7,101,7,817,43
42180,1042,0,261,19,101,7,101,7,101,7,817,43
42240,1042,0,261,19,101,7,101,7,101,7,817,43
42300,1042,0,261,19,102,7,102,7,102,7,817,43
42360,1042,0,261,19,102,7,102,7,102,7,817,43
42420,1042,0,261,19,102,7,102,7,102,7,817,43
42480,1042,0,261,19,102,7,102,7,102,7,817,43
42540,1042,0,261,19,102,7,102,7,102,7,817,43
42600,1042,0,261,19,102,7,102,7,102,7,817,43
42660,1042,0,261,19,102,7,102,7,102,7,817,43
42720,1042,0,261,19,102,7,102,7,102,7,817,43
42780,1042,0,261,19,102,7,102,7,102,7,817,43
42840,1042,0,261,19,102,7,102,7,102,7,817,43
42900,1042,0,261,19,102,7,102,7,102,7,817,43
42960,1042,0,261,19,102,7,102,7,102,7,817,43
43020,1042,0,261,19,102,7,102,7,102,7,817,43
43080,1042,0,261,19,102,7,102,7,102,7,817,43
43140,1042,0,261,19,102,7,102,7,102,7,817,43
43200,1042,0,261,19,103,7,103,7,103,7,817,43


==> data/triangle_aggr.csv <==
time,SSHOM_var,SSSHOM_var,SSHOM_bf,SSSHOM_bf,SSHOM_gen,SSSHOM_gen,SSHOM_gen_min,SSSHOM_gen_min,SSHOM_gen_max,SSSHOM_gen_max,SSHOM_priority,SSSHOM_priority
1,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,3,0,0,0,0,0,0,0,0,0
3,0,0,6,0,0,0,0,0,0,0,0,0
4,0,0,9,0,0,0,0,0,0,0,0,0
5,0,0,11,0,0,0,0,0,1,0,0,0
6,0,0,17,0,1,0,1,0,1,0,0,0
7,0,0,21,0,1,0,1,0,1,0,0,0
8,0,0,23,0,1,0,1,0,1,0,0,0
9,0,0,26,0,1,0,1,0,2,0,0,0
10,0,0,28,0,1,0,1,0,2,0,0,0
11,0,0,36,0,1,0,1,0,2,0,0,0
12,0,0,37,0,1,0,1,0,2,0,0,0
13,0,0,43,0,1,0,1,0,2,0,0,0
14,0,0,49,0,2,0,1,0,3,0,0,0
15,0,0,51,0,2,0,1,0,3,0,0,0
16,0,0,54,0,2,0,1,0,3,0,0,0
17,0,0,62,0,3,0,1,0,4,0,1,0
18,0,0,63,0,3,0,1,0,4,0,1,0
19,0,0,67,0,3,0,1,0,4,0,1,0
20,0,0,72,0,3,0,1,0,4,0,62,1
21,0,0,74,0,3,0,3,0,4,0,98,1
22,0,0,78,1,6,0,5,0,7,0,121,1
23,0,0,80,1,7,0,5,0,8,0,145,2
24,0,0,85,1,8,0,6,0,9,0,161,3
25,0,0,88,1,10,0,6,0,13,0,183,3
26,0,0,93,1,12,0,7,0,15,0,198,3
27,0,0,95,1,14,0,9,0,17,0,221,3
28,0,0,98,1,18,0,16,0,19,0,237,3
29,0,0,101,1,20,0,19,0,21,0,248,3
30,0,0,109,1,35,1,35,1,35,1,256,3
31,0,0,113,1,45,1,41,1,47,1,263,3
32,0,0,125,1,50,1,45,1,53,2,273,3
33,0,0,141,1,59,2,53,2,63,2,284,3
34,643,0,145,1,65,2,59,2,69,2,298,3
35,643,0,147,1,70,2,66,2,73,3,313,3
36,643,0,152,1,74,2,68,2,77,3,334,3
37,643,0,154,1,76,2,73,2,78,3,354,3
38,643,0,158,1,79,2,77,2,81,3,361,3
39,965,0,159,1,85,2,83,2,86,3,365,3
40,965,0,161,1,89,2,88,2,90,3,369,3
41,965,0,162,1,91,2,91,2,92,3,379,3
42,965,0,163,1,94,2,93,2,95,3,384,3
43,965,0,166,2,96,2,94,2,98,3,391,3
44,965,0,171,2,100,2,98,2,101,3,396,3
45,965,0,171,2,101,2,99,2,103,3,402,3
46,965,0,174,2,104,2,102,2,105,3,408,3
47,965,0,180,2,106,2,104,2,108,3,414,4
48,965,0,183,2,111,2,108,2,113,3,420,4
49,965,0,186,3,113,2,111,2,114,3,420,4
50,965,0,189,3,116,2,114,2,117,3,421,4
51,965,0,192,3,118,2,118,2,119,3,422,4
52,965,0,194,3,122,2,122,2,122,3,426,5
53,965,0,196,3,124,2,124,2,124,3,430,5
54,965,0,197,3,126,2,126,2,127,3,435,5
55,965,0,198,3,131,2,127,2,133,3,437,5
56,965,0,200,3,135,2,129,2,138,3,439,5
57,965,0,208,3,137,2,132,2,140,3,442,5
58,965,0,210,3,140,2,135,2,143,3,444,5
59,965,0,221,3,143,2,137,2,146,3,448,5
60,965,0,232,3,149,2,141,2,153,3,450,5
65,965,0,251,3,164,2,154,2,169,3,459,5
70,965,0,266,3,178,3,170,2,182,4,482,5
75,965,0,287,3,192,3,185,2,196,4,503,5
80,965,0,290,3,208,3,202,2,212,4,519,5
85,965,0,290,3,218,3,216,2,219,4,524,5
90,965,0,290,3,227,3,223,2,236,4,538,5
95,965,0,297,3,245,3,243,3,249,4,561,6
100,965,0,302,3,254,3,254,3,255,4,587,6
105,965,0,307,3,265,3,264,3,266,4,610,6
110,965,0,307,3,274,4,273,4,278,4,622,6
115,965,0,307,3,283,4,282,4,287,4,623,6
120,965,0,307,3,292,4,289,4,299,4,635,6
125,965,0,312,3,305,4,301,4,313,4,636,6
130,965,0,318,3,317,4,312,4,328,4,637,6
135,965,0,318,3,327,4,323,4,336,5,637,6
140,965,0,319,3,343,4,341,4,345,5,637,6
145,965,0,319,3,357,4,352,4,360,5,657,6
150,965,0,319,3,366,4,362,4,368,5,673,6
155,965,0,324,3,376,4,370,4,379,5,695,6
160,965,0,332,3,386,4,372,4,393,5,721,6
165,965,0,336,3,391,4,377,4,399,5,750,6
170,965,0,338,3,398,4,382,4,406,5,764,6
175,965,0,338,3,407,4,390,4,416,5,775,6
180,965,0,338,3,411,4,393,4,421,5,788,6
185,965,0,340,3,416,4,398,4,425,6,793,6
190,965,0,347,3,421,4,405,4,429,6,799,6
195,965,0,347,3,428,4,410,4,438,6,803,6
200,965,0,347,3,433,4,415,4,443,6,805,6
205,965,0,347,3,438,4,418,4,448,6,805,6
210,965,0,347,3,441,4,423,4,451,6,805,6
215,965,0,347,3,446,4,426,4,456,6,805,6
220,965,0,353,3,449,4,431,4,458,6,808,6
225,965,0,353,3,454,4,435,4,464,6,811,6
230,965,0,353,3,458,4,441,4,467,6,834,6
235,965,0,353,3,462,4,446,4,471,6,851,6
240,965,0,353,3,466,4,448,4,475,6,857,6
245,965,0,355,3,470,4,453,4,479,6,862,6
250,965,0,356,3,472,4,458,4,480,6,872,6
255,965,0,356,3,474,4,461,4,481,6,881,6
260,965,0,356,3,478,5,465,5,485,6,895,6
265,965,0,356,3,481,5,468,5,488,6,904,6
270,965,0,356,3,486,5,470,5,494,6,912,6
275,965,0,356,3,486,5,470,5,494,6,921,6
280,965,0,360,3,488,5,475,5,495,6,923,6
285,965,0,360,3,489,5,478,5,495,6,924,6
290,965,0,361,3,493,5,484,5,498,6,925,6
295,965,0,361,3,494,5,485,5,499,6,926,6
300,965,0,361,3,495,5,485,5,501,6,926,6
305,965,0,361,3,497,5,487,5,502,6,926,6
310,965,0,363,3,500,5,490,5,506,6,927,6
315,965,0,366,3,502,6,492,6,508,6,928,6
320,965,0,372,3,504,6,493,6,510,6,929,6
325,965,0,372,3,506,6,495,6,512,6,930,6
330,965,0,372,3,509,6,501,6,514,6,930,6
335,965,0,372,3,510,6,502,6,515,6,931,6
340,965,0,372,3,511,6,503,6,516,6,931,6
345,965,0,372,3,514,6,504,6,519,6,932,6
350,965,0,372,3,517,6,506,6,523,6,932,6
355,965,0,372,3,517,6,507,6,523,6,933,6
360,965,0,372,3,520,6,511,6,525,6,933,6
365,965,0,374,3,522,6,513,6,527,6,933,6
370,965,0,378,3,523,6,513,6,528,6,934,6
375,965,0,379,3,524,6,514,6,529,6,934,6
380,965,0,379,3,524,6,514,6,530,6,934,6
385,965,0,379,3,525,6,515,6,531,6,934,6
390,965,0,379,3,528,6,516,6,534,6,934,6
395,965,0,379,3,530,6,520,6,536,6,934,6
400,965,0,379,3,531,6,521,6,536,6,934,6
405,965,0,379,3,531,6,521,6,537,6,934,6
410,965,0,383,3,532,6,524,6,537,6,934,6
415,965,0,383,3,533,6,524,6,538,6,934,6
420,965,0,384,3,534,6,526,6,538,6,934,6
425,965,0,384,3,537,6,529,6,541,6,934,6
430,965,0,388,3,538,6,532,6,542,6,934,6
435,965,0,388,3,540,6,532,6,545,6,934,6
440,965,0,388,3,541,6,533,6,546,6,934,6
445,965,0,388,3,543,6,535,6,547,6,934,6
450,965,0,388,3,544,6,536,6,549,6,934,6
455,965,0,388,3,546,6,537,6,551,6,934,6
460,965,0,389,3,547,6,538,6,552,6,934,6
465,965,0,389,3,549,6,539,6,554,6,934,6
470,965,0,389,3,549,6,539,6,555,6,934,6
475,965,0,389,3,551,6,540,6,557,6,934,6
480,965,0,389,3,552,6,542,6,557,6,934,6
485,965,0,389,3,553,6,544,6,558,6,934,6
490,965,0,390,3,554,6,544,6,560,6,934,6
495,965,0,390,3,557,6,546,6,563,6,934,6
500,965,0,390,3,559,6,547,6,565,6,934,6
505,965,0,390,3,561,6,549,6,568,6,934,6
510,965,0,390,3,562,6,550,6,569,6,934,6
515,965,0,390,3,562,6,550,6,569,6,934,6
520,965,0,390,3,565,6,553,6,572,6,934,6
525,965,0,390,3,566,6,554,6,572,6,934,6
530,965,0,390,3,569,6,554,6,577,6,934,6
535,965,0,390,3,571,6,555,6,579,6,934,6
540,965,0,390,3,574,6,557,6,583,6,934,6
545,965,0,390,3,576,6,560,6,584,6,934,6
550,965,0,390,3,576,6,561,6,584,6,935,6
555,965,0,390,3,577,6,563,6,584,6,935,6
560,965,0,390,3,578,6,564,6,586,6,937,6
565,965,0,392,3,579,6,565,6,586,6,940,6
570,965,0,395,3,580,6,566,6,588,6,940,6
575,965,0,395,3,582,6,568,6,589,6,941,6
580,965,0,395,3,583,6,571,6,590,6,941,6
585,965,0,395,3,584,6,572,6,590,6,943,6
590,965,0,395,3,585,6,573,6,591,6,943,6
595,965,0,395,3,588,6,573,6,596,6,944,6
600,965,0,399,3,589,6,573,6,598,6,945,6
660,965,0,403,3,603,6,589,6,611,6,956,6
720,965,0,404,3,619,6,608,6,625,6,959,6
780,965,0,415,3,637,6,624,6,644,6,961,6
840,965,0,416,3,650,6,642,6,655,6,965,6
900,965,0,424,3,667,6,654,6,674,6,965,6
960,965,0,427,3,687,6,671,6,696,6,965,6
1020,965,0,436,3,707,6,693,6,715,6,965,6
1080,965,0,443,3,738,6,716,6,749,6,965,6
1140,965,0,447,3,764,6,743,6,775,6,965,6
1200,965,0,453,4,789,6,771,6,799,6,965,6
1260,965,0,457,4,819,6,801,6,828,6,965,6
1320,965,0,476,4,840,6,831,6,845,6,965,6
1380,965,0,490,4,861,6,855,6,865,6,965,6
1440,965,0,493,4,884,6,884,6,884,6,965,6
1500,965,0,498,4,903,6,901,6,905,6,965,6
1560,965,0,506,4,912,6,909,6,914,6,965,6
1620,965,0,512,4,923,6,921,6,924,6,965,6
1680,965,0,515,4,931,6,930,6,932,6,965,6
1740,965,0,521,4,935,6,935,6,936,6,965,6
1800,965,0,522,4,939,6,939,6,939,6,965,6
1860,965,0,524,4,940,6,939,6,941,6,965,6
1920,965,0,525,4,941,6,941,6,942,6,965,6
1980,965,0,541,4,943,6,941,6,944,6,965,6
2040,965,0,558,4,944,6,942,6,946,6,965,6
2100,965,0,593,4,945,6,943,6,946,6,965,6
2160,965,0,595,4,945,6,944,6,946,6,965,6
2220,965,0,597,5,946,6,944,6,947,6,965,6
2280,965,0,612,6,947,6,945,6,948,6,965,6
2340,965,0,614,6,947,6,945,6,948,6,965,6
2400,965,0,619,6,948,6,945,6,950,6,965,6
2460,965,0,623,6,948,6,945,6,950,6,965,6
2520,965,0,634,6,948,6,945,6,950,6,965,6
2580,965,0,640,6,948,6,945,6,950,6,965,6
2640,965,0,643,6,948,6,945,6,950,6,965,6
2700,965,0,646,6,948,6,945,6,950,6,965,6
2760,965,0,659,6,948,6,945,6,950,6,965,6
2820,965,0,668,6,948,6,945,6,950,6,965,6
2880,965,0,672,6,948,6,945,6,950,6,965,6
2940,965,0,677,6,948,6,946,6,950,6,965,6
3000,965,0,679,6,948,6,946,6,950,6,965,6
3060,965,0,679,6,948,6,946,6,950,6,965,6
3120,965,0,688,6,948,6,946,6,950,6,965,6
3180,965,0,689,6,948,6,946,6,950,6,965,6
3240,965,0,689,6,948,6,946,6,950,6,965,6
3300,965,0,691,6,948,6,946,6,950,6,965,6
3360,965,0,692,6,948,6,946,6,950,6,965,6
3420,965,0,694,6,948,6,946,6,950,6,965,6
3480,965,0,695,6,948,6,946,6,950,6,965,6
3540,965,0,695,6,948,6,946,6,950,6,965,6
3600,965,0,697,6,948,6,946,6,950,6,965,6
3660,965,0,698,6,948,6,946,6,950,6,965,6
3720,965,0,699,6,948,6,946,6,950,6,965,6
3780,965,0,699,6,948,6,946,6,950,6,965,6
3840,965,0,703,6,948,6,946,6,950,6,965,6
3900,965,0,703,6,948,6,946,6,950,6,965,6
3960,965,0,704,6,948,6,946,6,950,6,965,6
4020,965,0,715,6,948,6,946,6,950,6,965,6
4080,965,0,716,6,948,6,946,6,950,6,965,6
4140,965,0,723,6,948,6,946,6,950,6,965,6
4200,965,0,733,6,948,6,946,6,950,6,965,6
4260,965,0,734,6,948,6,946,6,950,6,965,6
4320,965,0,736,6,948,6,946,6,950,6,965,6
4380,965,0,755,6,948,6,946,6,950,6,965,6
4440,965,0,757,6,948,6,946,6,950,6,965,6
4500,965,0,780,6,948,6,946,6,950,6,965,6
4560,965,0,784,6,948,6,946,6,950,6,965,6
4620,965,0,788,6,948,6,946,6,950,6,965,6
4680,965,0,788,6,948,6,946,6,950,6,965,6
4740,965,0,788,6,948,6,946,6,950,6,965,6
4800,965,0,788,6,948,6,946,6,950,6,965,6
4860,965,0,796,6,948,6,946,6,950,6,965,6
4920,965,0,799,6,948,6,946,6,950,6,965,6
4980,965,0,799,6,948,6,946,6,950,6,965,6
5040,965,0,799,6,948,6,946,6,950,6,965,6
5100,965,0,799,6,948,6,946,6,950,6,965,6
5160,965,0,799,6,948,6,946,6,950,6,965,6
5220,965,0,805,6,948,6,946,6,950,6,965,6
5280,965,0,806,6,948,6,946,6,950,6,965,6
5340,965,0,806,6,948,6,946,6,950,6,965,6
5400,965,0,809,6,948,6,946,6,950,6,965,6
5460,965,0,810,6,948,6,946,6,950,6,965,6
5520,965,0,810,6,948,6,946,6,950,6,965,6
5580,965,0,810,6,948,6,946,6,950,6,965,6
5640,965,0,810,6,948,6,946,6,950,6,965,6
5700,965,0,820,6,948,6,946,6,950,6,965,6
5760,965,0,826,6,948,6,946,6,950,6,965,6
5820,965,0,827,6,948,6,946,6,950,6,965,6
5880,965,0,827,6,948,6,946,6,950,6,965,6
5940,965,0,830,6,948,6,946,6,950,6,965,6
6000,965,0,831,6,948,6,946,6,950,6,965,6
6060,965,0,834,6,948,6,946,6,950,6,965,6
6120,965,0,835,6,948,6,946,6,950,6,965,6
6180,965,0,837,6,948,6,946,6,950,6,965,6
6240,965,0,838,6,948,6,946,6,950,6,965,6
6300,965,0,843,6,948,6,946,6,950,6,965,6
6360,965,0,844,6,948,6,946,6,950,6,965,6
6420,965,0,845,6,948,6,946,6,950,6,965,6
6480,965,0,845,6,948,6,946,6,950,6,965,6
6540,965,0,845,6,948,6,946,6,950,6,965,6
6600,965,0,847,6,948,6,946,6,950,6,965,6
6660,965,0,848,6,948,6,946,6,950,6,965,6
6720,965,0,851,6,948,6,946,6,950,6,965,6
6780,965,0,851,6,948,6,946,6,950,6,965,6
6840,965,0,851,6,948,6,946,6,950,6,965,6
6900,965,0,851,6,948,6,946,6,950,6,965,6
6960,965,0,852,6,948,6,946,6,950,6,965,6
7020,965,0,852,6,948,6,946,6,950,6,965,6
7080,965,0,852,6,948,6,946,6,950,6,965,6
7140,965,0,852,6,948,6,946,6,950,6,965,6
7200,965,0,852,6,948,6,946,6,950,6,965,6
7260,965,0,852,6,948,6,946,6,950,6,965,6
7320,965,0,852,6,948,6,946,6,950,6,965,6
7380,965,0,852,6,948,6,946,6,950,6,965,6
7440,965,0,852,6,948,6,946,6,950,6,965,6
7500,965,0,852,6,948,6,946,6,950,6,965,6
7560,965,0,852,6,948,6,946,6,950,6,965,6
7620,965,0,852,6,948,6,946,6,950,6,965,6
7680,965,0,852,6,948,6,946,6,950,6,965,6
7740,965,0,852,6,948,6,946,6,950,6,965,6
7800,965,0,852,6,948,6,946,6,950,6,965,6
7860,965,0,852,6,948,6,946,6,950,6,965,6
7920,965,0,852,6,948,6,946,6,950,6,965,6
7980,965,0,852,6,948,6,946,6,950,6,965,6
8040,965,0,852,6,948,6,946,6,950,6,965,6
8100,965,0,852,6,948,6,946,6,950,6,965,6
8160,965,0,852,6,948,6,946,6,950,6,965,6
8220,965,0,852,6,948,6,946,6,950,6,965,6
8280,965,0,852,6,948,6,946,6,950,6,965,6
8340,965,0,852,6,948,6,946,6,950,6,965,6
8400,965,0,852,6,948,6,946,6,950,6,965,6
8460,965,0,852,6,948,6,946,6,950,6,965,6
8520,965,0,852,6,948,6,946,6,950,6,965,6
8580,965,0,852,6,948,6,946,6,950,6,965,6
8640,965,0,852,6,948,6,946,6,950,6,965,6
8700,965,0,852,6,948,6,946,6,950,6,965,6
8760,965,0,852,6,948,6,946,6,950,6,965,6
8820,965,0,852,6,948,6,946,6,950,6,965,6
8880,965,0,852,6,948,6,946,6,950,6,965,6
8940,965,0,852,6,948,6,946,6,950,6,965,6
9000,965,0,852,6,948,6,946,6,950,6,965,6
9060,965,0,852,6,948,6,946,6,950,6,965,6
9120,965,0,852,6,948,6,946,6,950,6,965,6
9180,965,0,852,6,948,6,946,6,950,6,965,6
9240,965,0,852,6,948,6,946,6,950,6,965,6
9300,965,0,852,6,948,6,946,6,950,6,965,6
9360,965,0,853,6,948,6,946,6,950,6,965,6
9420,965,0,853,6,948,6,946,6,950,6,965,6
9480,965,0,853,6,948,6,946,6,950,6,965,6
9540,965,0,853,6,948,6,946,6,950,6,965,6
9600,965,0,853,6,948,6,946,6,950,6,965,6
9660,965,0,853,6,948,6,946,6,950,6,965,6
9720,965,0,853,6,948,6,946,6,950,6,965,6
9780,965,0,853,6,948,6,946,6,950,6,965,6
9840,965,0,853,6,948,6,946,6,950,6,965,6
9900,965,0,853,6,948,6,946,6,950,6,965,6
9960,965,0,853,6,948,6,946,6,950,6,965,6
10020,965,0,853,6,948,6,946,6,950,6,965,6
10080,965,0,853,6,948,6,946,6,950,6,965,6
10140,965,0,853,6,948,6,946,6,950,6,965,6
10200,965,0,853,6,948,6,946,6,950,6,965,6
10260,965,0,853,6,948,6,946,6,950,6,965,6
10320,965,0,853,6,948,6,946,6,950,6,965,6
10380,965,0,853,6,948,6,946,6,950,6,965,6
10440,965,0,853,6,948,6,946,6,950,6,965,6
10500,965,0,853,6,948,6,946,6,950,6,965,6
10560,965,0,853,6,948,6,946,6,950,6,965,6
10620,965,0,853,6,948,6,946,6,950,6,965,6
10680,965,0,853,6,948,6,946,6,950,6,965,6
10740,965,0,853,6,948,6,946,6,950,6,965,6
10800,965,0,853,6,948,6,946,6,950,6,965,6
10860,965,0,853,6,948,6,946,6,950,6,965,6
10920,965,0,853,6,948,6,946,6,950,6,965,6
10980,965,0,853,6,948,6,946,6,950,6,965,6
11040,965,0,853,6,948,6,946,6,950,6,965,6
11100,965,0,853,6,948,6,946,6,950,6,965,6
11160,965,0,853,6,948,6,946,6,950,6,965,6
11220,965,0,853,6,948,6,946,6,950,6,965,6
11280,965,0,853,6,948,6,946,6,950,6,965,6
11340,965,0,853,6,948,6,946,6,950,6,965,6
11400,965,0,853,6,948,6,946,6,950,6,965,6
11460,965,0,853,6,948,6,946,6,950,6,965,6
11520,965,0,853,6,948,6,946,6,950,6,965,6
11580,965,0,853,6,948,6,946,6,950,6,965,6
11640,965,0,853,6,948,6,946,6,950,6,965,6
11700,965,0,853,6,948,6,946,6,950,6,965,6
11760,965,0,853,6,948,6,946,6,950,6,965,6
11820,965,0,853,6,948,6,946,6,950,6,965,6
11880,965,0,854,6,948,6,946,6,950,6,965,6
11940,965,0,854,6,948,6,946,6,950,6,965,6
12000,965,0,854,6,948,6,946,6,950,6,965,6
12060,965,0,854,6,948,6,946,6,950,6,965,6
12120,965,0,856,6,948,6,946,6,950,6,965,6
12180,965,0,856,6,948,6,946,6,950,6,965,6
12240,965,0,856,6,948,6,946,6,950,6,965,6
12300,965,0,856,6,948,6,946,6,950,6,965,6
12360,965,0,856,6,948,6,946,6,950,6,965,6
12420,965,0,858,6,948,6,946,6,950,6,965,6
12480,965,0,859,6,948,6,946,6,950,6,965,6
12540,965,0,860,6,948,6,946,6,950,6,965,6
12600,965,0,860,6,948,6,946,6,950,6,965,6
12660,965,0,860,6,948,6,946,6,950,6,965,6
12720,965,0,860,6,948,6,946,6,950,6,965,6
12780,965,0,860,6,948,6,946,6,950,6,965,6
12840,965,0,860,6,948,6,946,6,950,6,965,6
12900,965,0,860,6,948,6,946,6,950,6,965,6
12960,965,0,860,6,948,6,946,6,950,6,965,6
13020,965,0,860,6,948,6,946,6,950,6,965,6
13080,965,0,860,6,948,6,946,6,950,6,965,6
13140,965,0,860,6,948,6,946,6,950,6,965,6
13200,965,0,860,6,948,6,946,6,950,6,965,6
13260,965,0,860,6,948,6,946,6,950,6,965,6
13320,965,0,861,6,948,6,946,6,950,6,965,6
13380,965,0,861,6,948,6,946,6,950,6,965,6
13440,965,0,861,6,948,6,946,6,950,6,965,6
13500,965,0,861,6,948,6,946,6,950,6,965,6
13560,965,0,871,6,948,6,946,6,950,6,965,6
13620,965,0,872,6,948,6,946,6,950,6,965,6
13680,965,0,872,6,948,6,946,6,950,6,965,6
13740,965,0,872,6,948,6,946,6,950,6,965,6
13800,965,0,872,6,948,6,946,6,950,6,965,6
13860,965,0,872,6,948,6,946,6,950,6,965,6
13920,965,0,873,6,948,6,946,6,950,6,965,6
13980,965,0,873,6,948,6,946,6,950,6,965,6
14040,965,0,873,6,948,6,946,6,950,6,965,6
14100,965,0,873,6,948,6,946,6,950,6,965,6
14160,965,0,876,6,948,6,946,6,950,6,965,6
14220,965,0,877,6,948,6,946,6,950,6,965,6
14280,965,0,878,6,948,6,946,6,950,6,965,6
14340,965,0,878,6,948,6,946,6,950,6,965,6
14400,965,0,878,6,948,6,946,6,950,6,965,6
14460,965,0,880,6,948,6,946,6,950,6,965,6
14520,965,0,881,6,948,6,946,6,950,6,965,6
14580,965,0,881,6,948,6,946,6,950,6,965,6
14640,965,0,881,6,948,6,946,6,950,6,965,6
14700,965,0,881,6,948,6,946,6,950,6,965,6
14760,965,0,881,6,948,6,946,6,950,6,965,6
14820,965,0,881,6,948,6,946,6,950,6,965,6
14880,965,0,881,6,948,6,946,6,950,6,965,6
14940,965,0,881,6,948,6,946,6,950,6,965,6
15000,965,0,881,6,948,6,946,6,950,6,965,6
15060,965,0,885,6,948,6,946,6,950,6,965,6
15120,965,0,886,6,948,6,946,6,950,6,965,6
15180,965,0,886,6,948,6,946,6,950,6,965,6
15240,965,0,886,6,948,6,946,6,950,6,965,6
15300,965,0,886,6,948,6,946,6,950,6,965,6
15360,965,0,886,6,948,6,946,6,950,6,965,6
15420,965,0,886,6,948,6,946,6,950,6,965,6
15480,965,0,886,6,948,6,946,6,950,6,965,6
15540,965,0,886,6,948,6,946,6,950,6,965,6
15600,965,0,886,6,948,6,946,6,950,6,965,6
15660,965,0,886,6,948,6,946,6,950,6,965,6
15720,965,0,886,6,948,6,946,6,950,6,965,6
15780,965,0,886,6,948,6,946,6,950,6,965,6
15840,965,0,886,6,948,6,946,6,950,6,965,6
15900,965,0,887,6,948,6,946,6,950,6,965,6
15960,965,0,888,6,948,6,946,6,950,6,965,6
16020,965,0,889,6,948,6,946,6,950,6,965,6
16080,965,0,889,6,948,6,946,6,950,6,965,6
16140,965,0,889,6,948,6,946,6,950,6,965,6
16200,965,0,890,6,948,6,946,6,950,6,965,6
16260,965,0,890,6,948,6,946,6,950,6,965,6
16320,965,0,891,6,948,6,946,6,950,6,965,6
16380,965,0,891,6,948,6,946,6,950,6,965,6
16440,965,0,891,6,948,6,946,6,950,6,965,6
16500,965,0,891,6,948,6,946,6,950,6,965,6
16560,965,0,891,6,948,6,946,6,950,6,965,6
16620,965,0,891,6,948,6,946,6,950,6,965,6
16680,965,0,891,6,948,6,946,6,950,6,965,6
16740,965,0,891,6,948,6,946,6,950,6,965,6
16800,965,0,891,6,948,6,946,6,950,6,965,6
16860,965,0,892,6,948,6,946,6,950,6,965,6
16920,965,0,892,6,948,6,946,6,950,6,965,6
16980,965,0,892,6,948,6,946,6,950,6,965,6
17040,965,0,892,6,948,6,946,6,950,6,965,6
17100,965,0,892,6,948,6,946,6,950,6,965,6
17160,965,0,892,6,948,6,946,6,950,6,965,6
17220,965,0,892,6,948,6,946,6,950,6,965,6
17280,965,0,892,6,948,6,946,6,950,6,965,6
17340,965,0,892,6,948,6,946,6,950,6,965,6
17400,965,0,892,6,948,6,946,6,950,6,965,6
17460,965,0,892,6,948,6,946,6,950,6,965,6
17520,965,0,892,6,948,6,946,6,950,6,965,6
17580,965,0,892,6,948,6,946,6,950,6,965,6
17640,965,0,892,6,948,6,946,6,950,6,965,6
17700,965,0,892,6,948,6,946,6,950,6,965,6
17760,965,0,892,6,948,6,946,6,950,6,965,6
17820,965,0,892,6,948,6,946,6,950,6,965,6
17880,965,0,892,6,948,6,946,6,950,6,965,6
17940,965,0,892,6,948,6,946,6,950,6,965,6
18000,965,0,892,6,948,6,946,6,950,6,965,6
18060,965,0,892,6,948,6,946,6,950,6,965,6
18120,965,0,892,6,948,6,946,6,950,6,965,6
18180,965,0,892,6,948,6,946,6,950,6,965,6
18240,965,0,892,6,948,6,946,6,950,6,965,6
18300,965,0,892,6,948,6,946,6,950,6,965,6
18360,965,0,892,6,948,6,946,6,950,6,965,6
18420,965,0,892,6,948,6,946,6,950,6,965,6
18480,965,0,892,6,948,6,946,6,950,6,965,6
18540,965,0,892,6,948,6,946,6,950,6,965,6
18600,965,0,892,6,948,6,946,6,950,6,965,6
18660,965,0,892,6,948,6,946,6,950,6,965,6
18720,965,0,892,6,948,6,946,6,950,6,965,6
18780,965,0,892,6,948,6,946,6,950,6,965,6
18840,965,0,892,6,948,6,946,6,950,6,965,6
18900,965,0,892,6,948,6,946,6,950,6,965,6
18960,965,0,892,6,948,6,946,6,950,6,965,6
19020,965,0,892,6,948,6,946,6,950,6,965,6
19080,965,0,892,6,948,6,946,6,950,6,965,6
19140,965,0,892,6,948,6,946,6,950,6,965,6
19200,965,0,892,6,948,6,946,6,950,6,965,6
19260,965,0,892,6,948,6,946,6,950,6,965,6
19320,965,0,892,6,948,6,946,6,950,6,965,6
19380,965,0,892,6,948,6,946,6,950,6,965,6
19440,965,0,892,6,948,6,946,6,950,6,965,6
19500,965,0,892,6,948,6,946,6,950,6,965,6
19560,965,0,892,6,948,6,946,6,950,6,965,6
19620,965,0,892,6,948,6,946,6,950,6,965,6
19680,965,0,892,6,948,6,946,6,950,6,965,6
19740,965,0,892,6,948,6,946,6,950,6,965,6
19800,965,0,892,6,948,6,946,6,950,6,965,6
19860,965,0,892,6,948,6,946,6,950,6,965,6
19920,965,0,892,6,948,6,946,6,950,6,965,6
19980,965,0,892,6,948,6,946,6,950,6,965,6
20040,965,0,892,6,948,6,946,6,950,6,965,6
20100,965,0,892,6,948,6,946,6,950,6,965,6
20160,965,0,892,6,948,6,946,6,950,6,965,6
20220,965,0,892,6,948,6,946,6,950,6,965,6
20280,965,0,892,6,948,6,946,6,950,6,965,6
20340,965,0,892,6,948,6,946,6,950,6,965,6
20400,965,0,892,6,948,6,946,6,950,6,965,6
20460,965,0,892,6,948,6,946,6,950,6,965,6
20520,965,0,892,6,948,6,946,6,950,6,965,6
20580,965,0,892,6,948,6,946,6,950,6,965,6
20640,965,0,892,6,948,6,946,6,950,6,965,6
20700,965,0,892,6,948,6,946,6,950,6,965,6
20760,965,0,892,6,948,6,946,6,950,6,965,6
20820,965,0,892,6,948,6,946,6,950,6,965,6
20880,965,0,892,6,948,6,946,6,950,6,965,6
20940,965,0,892,6,948,6,946,6,950,6,965,6
21000,965,0,892,6,948,6,946,6,950,6,965,6
21060,965,0,892,6,948,6,946,6,950,6,965,6
21120,965,0,892,6,948,6,946,6,950,6,965,6
21180,965,0,892,6,948,6,946,6,950,6,965,6
21240,965,0,892,6,948,6,946,6,950,6,965,6
21300,965,0,892,6,948,6,946,6,950,6,965,6
21360,965,0,892,6,948,6,946,6,950,6,965,6
21420,965,0,892,6,948,6,946,6,950,6,965,6
21480,965,0,892,6,948,6,946,6,950,6,965,6
21540,965,0,892,6,948,6,946,6,950,6,965,6
21600,965,0,892,6,948,6,946,6,950,6,965,6
21660,965,0,892,6,948,6,946,6,950,6,965,6
21720,965,0,892,6,948,6,946,6,950,6,965,6
21780,965,0,892,6,948,6,946,6,950,6,965,6
21840,965,0,892,6,948,6,946,6,950,6,965,6
21900,965,0,892,6,948,6,946,6,950,6,965,6
21960,965,0,892,6,948,6,946,6,950,6,965,6
22020,965,0,892,6,948,6,946,6,950,6,965,6
22080,965,0,892,6,948,6,946,6,950,6,965,6
22140,965,0,892,6,948,6,946,6,950,6,965,6
22200,965,0,892,6,948,6,946,6,950,6,965,6
22260,965,0,892,6,948,6,946,6,950,6,965,6
22320,965,0,892,6,948,6,946,6,950,6,965,6
22380,965,0,892,6,948,6,946,6,950,6,965,6
22440,965,0,892,6,948,6,946,6,950,6,965,6
22500,965,0,892,6,948,6,946,6,950,6,965,6
22560,965,0,892,6,948,6,946,6,950,6,965,6
22620,965,0,892,6,948,6,946,6,950,6,965,6
22680,965,0,892,6,948,6,946,6,950,6,965,6
22740,965,0,892,6,948,6,946,6,950,6,965,6
22800,965,0,892,6,948,6,946,6,950,6,965,6
22860,965,0,892,6,948,6,946,6,950,6,965,6
22920,965,0,892,6,948,6,946,6,950,6,965,6
22980,965,0,892,6,948,6,946,6,950,6,965,6
23040,965,0,892,6,948,6,946,6,950,6,965,6
23100,965,0,892,6,948,6,946,6,950,6,965,6
23160,965,0,892,6,948,6,946,6,950,6,965,6
23220,965,0,892,6,948,6,946,6,950,6,965,6
23280,965,0,892,6,948,6,946,6,950,6,965,6
23340,965,0,892,6,948,6,946,6,950,6,965,6
23400,965,0,892,6,948,6,946,6,950,6,965,6
23460,965,0,892,6,948,6,946,6,950,6,965,6
23520,965,0,892,6,948,6,946,6,950,6,965,6
23580,965,0,892,6,948,6,946,6,950,6,965,6
23640,965,0,892,6,948,6,946,6,950,6,965,6
23700,965,0,892,6,948,6,946,6,950,6,965,6
23760,965,0,892,6,948,6,946,6,950,6,965,6
23820,965,0,892,6,948,6,946,6,950,6,965,6
23880,965,0,892,6,948,6,946,6,950,6,965,6
23940,965,0,892,6,948,6,946,6,950,6,965,6
24000,965,0,892,6,948,6,946,6,950,6,965,6
24060,965,0,892,6,948,6,946,6,950,6,965,6
24120,965,0,892,6,948,6,946,6,950,6,965,6
24180,965,0,892,6,948,6,946,6,950,6,965,6
24240,965,0,892,6,948,6,946,6,950,6,965,6
24300,965,0,892,6,948,6,946,6,950,6,965,6
24360,965,0,892,6,948,6,946,6,950,6,965,6
24420,965,0,892,6,948,6,946,6,950,6,965,6
24480,965,0,892,6,948,6,946,6,950,6,965,6
24540,965,0,892,6,948,6,946,6,950,6,965,6
24600,965,0,892,6,948,6,946,6,950,6,965,6
24660,965,0,892,6,948,6,946,6,950,6,965,6
24720,965,0,892,6,948,6,946,6,950,6,965,6
24780,965,0,892,6,948,6,946,6,950,6,965,6
24840,965,0,892,6,948,6,946,6,950,6,965,6
24900,965,0,892,6,948,6,946,6,950,6,965,6
24960,965,0,892,6,948,6,946,6,950,6,965,6
25020,965,0,892,6,948,6,946,6,950,6,965,6
25080,965,0,892,6,948,6,946,6,950,6,965,6
25140,965,0,892,6,948,6,946,6,950,6,965,6
25200,965,0,892,6,948,6,946,6,950,6,965,6
25260,965,0,892,6,948,6,946,6,950,6,965,6
25320,965,0,892,6,948,6,946,6,950,6,965,6
25380,965,0,892,6,948,6,946,6,950,6,965,6
25440,965,0,892,6,948,6,946,6,950,6,965,6
25500,965,0,892,6,948,6,946,6,950,6,965,6
25560,965,0,892,6,948,6,946,6,950,6,965,6
25620,965,0,892,6,948,6,946,6,950,6,965,6
25680,965,0,892,6,948,6,946,6,950,6,965,6
25740,965,0,892,6,948,6,946,6,950,6,965,6
25800,965,0,892,6,948,6,946,6,950,6,965,6
25860,965,0,892,6,948,6,946,6,950,6,965,6
25920,965,0,892,6,948,6,946,6,950,6,965,6
25980,965,0,892,6,948,6,946,6,950,6,965,6
26040,965,0,892,6,948,6,946,6,950,6,965,6
26100,965,0,892,6,948,6,946,6,950,6,965,6
26160,965,0,892,6,948,6,946,6,950,6,965,6
26220,965,0,892,6,948,6,946,6,950,6,965,6
26280,965,0,892,6,948,6,946,6,950,6,965,6
26340,965,0,892,6,948,6,946,6,950,6,965,6
26400,965,0,892,6,948,6,946,6,950,6,965,6
26460,965,0,892,6,948,6,946,6,950,6,965,6
26520,965,0,892,6,948,6,946,6,950,6,965,6
26580,965,0,892,6,948,6,946,6,950,6,965,6
26640,965,0,892,6,948,6,946,6,950,6,965,6
26700,965,0,892,6,948,6,946,6,950,6,965,6
26760,965,0,892,6,948,6,946,6,950,6,965,6
26820,965,0,892,6,948,6,946,6,950,6,965,6
26880,965,0,892,6,948,6,946,6,950,6,965,6
26940,965,0,892,6,948,6,946,6,950,6,965,6
27000,965,0,892,6,948,6,946,6,950,6,965,6
27060,965,0,892,6,948,6,946,6,950,6,965,6
27120,965,0,892,6,948,6,946,6,950,6,965,6
27180,965,0,892,6,948,6,946,6,950,6,965,6
27240,965,0,892,6,948,6,946,6,950,6,965,6
27300,965,0,892,6,948,6,946,6,950,6,965,6
27360,965,0,892,6,948,6,946,6,950,6,965,6
27420,965,0,892,6,948,6,946,6,950,6,965,6
27480,965,0,892,6,948,6,946,6,950,6,965,6
27540,965,0,892,6,948,6,946,6,950,6,965,6
27600,965,0,892,6,948,6,946,6,950,6,965,6
27660,965,0,892,6,948,6,946,6,950,6,965,6
27720,965,0,892,6,948,6,946,6,950,6,965,6
27780,965,0,892,6,948,6,946,6,950,6,965,6
27840,965,0,892,6,948,6,946,6,950,6,965,6
27900,965,0,892,6,948,6,946,6,950,6,965,6
27960,965,0,892,6,948,6,946,6,950,6,965,6
28020,965,0,892,6,948,6,946,6,950,6,965,6
28080,965,0,892,6,948,6,946,6,950,6,965,6
28140,965,0,892,6,948,6,946,6,950,6,965,6
28200,965,0,892,6,948,6,946,6,950,6,965,6
28260,965,0,892,6,948,6,946,6,950,6,965,6
28320,965,0,892,6,948,6,946,6,950,6,965,6
28380,965,0,892,6,948,6,946,6,950,6,965,6
28440,965,0,892,6,948,6,946,6,950,6,965,6
28500,965,0,892,6,948,6,946,6,950,6,965,6
28560,965,0,892,6,948,6,946,6,950,6,965,6
28620,965,0,892,6,948,6,946,6,950,6,965,6
28680,965,0,892,6,948,6,946,6,950,6,965,6
28740,965,0,892,6,948,6,946,6,950,6,965,6
28800,965,0,892,6,948,6,946,6,950,6,965,6
28860,965,0,892,6,948,6,946,6,950,6,965,6
28920,965,0,892,6,948,6,946,6,950,6,965,6
28980,965,0,892,6,948,6,946,6,950,6,965,6
29040,965,0,892,6,948,6,946,6,950,6,965,6
29100,965,0,892,6,948,6,946,6,950,6,965,6
29160,965,0,892,6,948,6,946,6,950,6,965,6
29220,965,0,892,6,948,6,946,6,950,6,965,6
29280,965,0,892,6,948,6,946,6,950,6,965,6
29340,965,0,892,6,948,6,946,6,950,6,965,6
29400,965,0,892,6,948,6,946,6,950,6,965,6
29460,965,0,892,6,948,6,946,6,950,6,965,6
29520,965,0,892,6,948,6,946,6,950,6,965,6
29580,965,0,892,6,948,6,946,6,950,6,965,6
29640,965,0,892,6,948,6,946,6,950,6,965,6
29700,965,0,892,6,948,6,946,6,950,6,965,6
29760,965,0,892,6,948,6,946,6,950,6,965,6
29820,965,0,892,6,948,6,946,6,950,6,965,6
29880,965,0,892,6,948,6,946,6,950,6,965,6
29940,965,0,892,6,948,6,946,6,950,6,965,6
30000,965,0,892,6,948,6,946,6,950,6,965,6
30060,965,0,892,6,948,6,946,6,950,6,965,6
30120,965,0,892,6,948,6,946,6,950,6,965,6
30180,965,0,892,6,948,6,946,6,950,6,965,6
30240,965,0,892,6,948,6,946,6,950,6,965,6
30300,965,0,892,6,948,6,946,6,950,6,965,6
30360,965,0,892,6,948,6,946,6,950,6,965,6
30420,965,0,892,6,948,6,946,6,950,6,965,6
30480,965,0,892,6,948,6,946,6,950,6,965,6
30540,965,0,892,6,948,6,946,6,950,6,965,6
30600,965,0,892,6,948,6,946,6,950,6,965,6
30660,965,0,892,6,948,6,946,6,950,6,965,6
30720,965,0,892,6,948,6,946,6,950,6,965,6
30780,965,0,892,6,948,6,946,6,950,6,965,6
30840,965,0,892,6,948,6,946,6,950,6,965,6
30900,965,0,892,6,948,6,946,6,950,6,965,6
30960,965,0,892,6,948,6,946,6,950,6,965,6
31020,965,0,892,6,948,6,946,6,950,6,965,6
31080,965,0,892,6,948,6,946,6,950,6,965,6
31140,965,0,892,6,948,6,946,6,950,6,965,6
31200,965,0,892,6,948,6,946,6,950,6,965,6
31260,965,0,892,6,948,6,946,6,950,6,965,6
31320,965,0,892,6,948,6,946,6,950,6,965,6
31380,965,0,892,6,948,6,946,6,950,6,965,6
31440,965,0,892,6,948,6,946,6,950,6,965,6
31500,965,0,892,6,948,6,946,6,950,6,965,6
31560,965,0,892,6,948,6,946,6,950,6,965,6
31620,965,0,892,6,948,6,946,6,950,6,965,6
31680,965,0,892,6,948,6,946,6,950,6,965,6
31740,965,0,892,6,948,6,946,6,950,6,965,6
31800,965,0,892,6,948,6,946,6,950,6,965,6
31860,965,0,892,6,948,6,946,6,950,6,965,6
31920,965,0,892,6,948,6,946,6,950,6,965,6
31980,965,0,892,6,948,6,946,6,950,6,965,6
32040,965,0,892,6,948,6,946,6,950,6,965,6
32100,965,0,892,6,948,6,946,6,950,6,965,6
32160,965,0,892,6,948,6,946,6,950,6,965,6
32220,965,0,892,6,948,6,946,6,950,6,965,6
32280,965,0,892,6,948,6,946,6,950,6,965,6
32340,965,0,892,6,948,6,946,6,950,6,965,6
32400,965,0,892,6,948,6,946,6,950,6,965,6
32460,965,0,892,6,948,6,946,6,950,6,965,6
32520,965,0,892,6,948,6,946,6,950,6,965,6
32580,965,0,892,6,948,6,946,6,950,6,965,6
32640,965,0,892,6,948,6,946,6,950,6,965,6
32700,965,0,892,6,948,6,946,6,950,6,965,6
32760,965,0,892,6,948,6,946,6,950,6,965,6
32820,965,0,892,6,948,6,946,6,950,6,965,6
32880,965,0,892,6,948,6,946,6,950,6,965,6
32940,965,0,892,6,948,6,946,6,950,6,965,6
33000,965,0,892,6,948,6,946,6,950,6,965,6
33060,965,0,892,6,948,6,946,6,950,6,965,6
33120,965,0,892,6,948,6,946,6,950,6,965,6
33180,965,0,892,6,948,6,946,6,950,6,965,6
33240,965,0,892,6,948,6,946,6,950,6,965,6
33300,965,0,892,6,948,6,946,6,950,6,965,6
33360,965,0,892,6,948,6,946,6,950,6,965,6
33420,965,0,892,6,948,6,946,6,950,6,965,6
33480,965,0,892,6,948,6,946,6,950,6,965,6
33540,965,0,892,6,948,6,946,6,950,6,965,6
33600,965,0,892,6,948,6,946,6,950,6,965,6
33660,965,0,892,6,948,6,946,6,950,6,965,6
33720,965,0,892,6,948,6,946,6,950,6,965,6
33780,965,0,892,6,948,6,946,6,950,6,965,6
33840,965,0,892,6,948,6,946,6,950,6,965,6
33900,965,0,892,6,948,6,946,6,950,6,965,6
33960,965,0,892,6,948,6,946,6,950,6,965,6
34020,965,0,892,6,948,6,946,6,950,6,965,6
34080,965,0,892,6,948,6,946,6,950,6,965,6
34140,965,0,892,6,948,6,946,6,950,6,965,6
34200,965,0,892,6,948,6,946,6,950,6,965,6
34260,965,0,892,6,948,6,946,6,950,6,965,6
34320,965,0,892,6,948,6,946,6,950,6,965,6
34380,965,0,892,6,948,6,946,6,950,6,965,6
34440,965,0,892,6,948,6,946,6,950,6,965,6
34500,965,0,892,6,948,6,946,6,950,6,965,6
34560,965,0,892,6,948,6,946,6,950,6,965,6
34620,965,0,892,6,948,6,946,6,950,6,965,6
34680,965,0,892,6,948,6,946,6,950,6,965,6
34740,965,0,892,6,948,6,946,6,950,6,965,6
34800,965,0,892,6,948,6,946,6,950,6,965,6
34860,965,0,892,6,948,6,946,6,950,6,965,6
34920,965,0,892,6,948,6,946,6,950,6,965,6
34980,965,0,892,6,948,6,946,6,950,6,965,6
35040,965,0,892,6,948,6,946,6,950,6,965,6
35100,965,0,892,6,948,6,946,6,950,6,965,6
35160,965,0,892,6,948,6,946,6,950,6,965,6
35220,965,0,892,6,948,6,946,6,950,6,965,6
35280,965,0,892,6,948,6,946,6,950,6,965,6
35340,965,0,892,6,948,6,946,6,950,6,965,6
35400,965,0,892,6,948,6,946,6,950,6,965,6
35460,965,0,892,6,948,6,946,6,950,6,965,6
35520,965,0,892,6,948,6,946,6,950,6,965,6
35580,965,0,892,6,948,6,946,6,950,6,965,6
35640,965,0,892,6,948,6,946,6,950,6,965,6
35700,965,0,892,6,948,6,946,6,950,6,965,6
35760,965,0,892,6,948,6,946,6,950,6,965,6
35820,965,0,892,6,948,6,946,6,950,6,965,6
35880,965,0,892,6,948,6,946,6,950,6,965,6
35940,965,0,892,6,948,6,946,6,950,6,965,6
36000,965,0,892,6,948,6,946,6,950,6,965,6
36060,965,0,892,6,948,6,946,6,950,6,965,6
36120,965,0,892,6,948,6,946,6,950,6,965,6
36180,965,0,892,6,948,6,946,6,950,6,965,6
36240,965,0,892,6,948,6,946,6,950,6,965,6
36300,965,0,892,6,948,6,946,6,950,6,965,6
36360,965,0,892,6,948,6,946,6,950,6,965,6
36420,965,0,892,6,948,6,946,6,950,6,965,6
36480,965,0,892,6,948,6,946,6,950,6,965,6
36540,965,0,892,6,948,6,946,6,950,6,965,6
36600,965,0,892,6,948,6,946,6,950,6,965,6
36660,965,0,892,6,948,6,946,6,950,6,965,6
36720,965,0,892,6,948,6,946,6,950,6,965,6
36780,965,0,892,6,948,6,946,6,950,6,965,6
36840,965,0,892,6,948,6,946,6,950,6,965,6
36900,965,0,892,6,948,6,946,6,950,6,965,6
36960,965,0,892,6,948,6,946,6,950,6,965,6
37020,965,0,892,6,948,6,946,6,950,6,965,6
37080,965,0,892,6,948,6,946,6,950,6,965,6
37140,965,0,892,6,948,6,946,6,950,6,965,6
37200,965,0,892,6,948,6,946,6,950,6,965,6
37260,965,0,892,6,948,6,946,6,950,6,965,6
37320,965,0,892,6,948,6,946,6,950,6,965,6
37380,965,0,892,6,948,6,946,6,950,6,965,6
37440,965,0,892,6,948,6,946,6,950,6,965,6
37500,965,0,892,6,948,6,946,6,950,6,965,6
37560,965,0,892,6,948,6,946,6,950,6,965,6
37620,965,0,892,6,948,6,946,6,950,6,965,6
37680,965,0,892,6,948,6,946,6,950,6,965,6
37740,965,0,892,6,948,6,946,6,950,6,965,6
37800,965,0,892,6,948,6,946,6,950,6,965,6
37860,965,0,892,6,948,6,946,6,950,6,965,6
37920,965,0,892,6,948,6,946,6,950,6,965,6
37980,965,0,892,6,948,6,946,6,950,6,965,6
38040,965,0,892,6,948,6,946,6,950,6,965,6
38100,965,0,892,6,948,6,946,6,950,6,965,6
38160,965,0,892,6,948,6,946,6,950,6,965,6
38220,965,0,892,6,948,6,946,6,950,6,965,6
38280,965,0,892,6,948,6,946,6,950,6,965,6
38340,965,0,892,6,948,6,946,6,950,6,965,6
38400,965,0,892,6,948,6,946,6,950,6,965,6
38460,965,0,892,6,948,6,946,6,950,6,965,6
38520,965,0,892,6,948,6,946,6,950,6,965,6
38580,965,0,892,6,948,6,946,6,950,6,965,6
38640,965,0,892,6,948,6,946,6,950,6,965,6
38700,965,0,892,6,948,6,946,6,950,6,965,6
38760,965,0,892,6,948,6,946,6,950,6,965,6
38820,965,0,892,6,948,6,946,6,950,6,965,6
38880,965,0,892,6,948,6,946,6,950,6,965,6
38940,965,0,892,6,948,6,946,6,950,6,965,6
39000,965,0,892,6,948,6,946,6,950,6,965,6
39060,965,0,892,6,948,6,946,6,950,6,965,6
39120,965,0,892,6,948,6,946,6,950,6,965,6
39180,965,0,892,6,948,6,946,6,950,6,965,6
39240,965,0,892,6,948,6,946,6,950,6,965,6
39300,965,0,892,6,948,6,946,6,950,6,965,6
39360,965,0,892,6,948,6,946,6,950,6,965,6
39420,965,0,892,6,948,6,946,6,950,6,965,6
39480,965,0,892,6,948,6,946,6,950,6,965,6
39540,965,0,892,6,948,6,946,6,950,6,965,6
39600,965,0,892,6,948,6,946,6,950,6,965,6
39660,965,0,892,6,948,6,946,6,950,6,965,6
39720,965,0,892,6,948,6,946,6,950,6,965,6
39780,965,0,892,6,948,6,946,6,950,6,965,6
39840,965,0,892,6,948,6,946,6,950,6,965,6
39900,965,0,892,6,948,6,946,6,950,6,965,6
39960,965,0,892,6,948,6,946,6,950,6,965,6
40020,965,0,892,6,948,6,946,6,950,6,965,6
40080,965,0,892,6,948,6,946,6,950,6,965,6
40140,965,0,892,6,948,6,946,6,950,6,965,6
40200,965,0,892,6,948,6,946,6,950,6,965,6
40260,965,0,892,6,948,6,946,6,950,6,965,6
40320,965,0,892,6,948,6,946,6,950,6,965,6
40380,965,0,892,6,948,6,946,6,950,6,965,6
40440,965,0,892,6,948,6,946,6,950,6,965,6
40500,965,0,892,6,948,6,946,6,950,6,965,6
40560,965,0,892,6,948,6,946,6,950,6,965,6
40620,965,0,892,6,948,6,946,6,950,6,965,6
40680,965,0,892,6,948,6,946,6,950,6,965,6
40740,965,0,892,6,948,6,946,6,950,6,965,6
40800,965,0,892,6,948,6,946,6,950,6,965,6
40860,965,0,892,6,948,6,946,6,950,6,965,6
40920,965,0,892,6,948,6,946,6,950,6,965,6
40980,965,0,892,6,948,6,946,6,950,6,965,6
41040,965,0,892,6,948,6,946,6,950,6,965,6
41100,965,0,892,6,948,6,946,6,950,6,965,6
41160,965,0,892,6,948,6,946,6,950,6,965,6
41220,965,0,892,6,948,6,946,6,950,6,965,6
41280,965,0,892,6,948,6,946,6,950,6,965,6
41340,965,0,892,6,948,6,946,6,950,6,965,6
41400,965,0,892,6,948,6,946,6,950,6,965,6
41460,965,0,892,6,948,6,946,6,950,6,965,6
41520,965,0,892,6,948,6,946,6,950,6,965,6
41580,965,0,892,6,948,6,946,6,950,6,965,6
41640,965,0,892,6,948,6,946,6,950,6,965,6
41700,965,0,892,6,948,6,946,6,950,6,965,6
41760,965,0,892,6,948,6,946,6,950,6,965,6
41820,965,0,892,6,948,6,946,6,950,6,965,6
41880,965,0,892,6,948,6,946,6,950,6,965,6
41940,965,0,892,6,948,6,946,6,950,6,965,6
42000,965,0,892,6,948,6,946,6,950,6,965,6
42060,965,0,892,6,948,6,946,6,950,6,965,6
42120,965,0,892,6,948,6,946,6,950,6,965,6
42180,965,0,892,6,948,6,946,6,950,6,965,6
42240,965,0,892,6,948,6,946,6,950,6,965,6
42300,965,0,892,6,948,6,946,6,950,6,965,6
42360,965,0,892,6,948,6,946,6,950,6,965,6
42420,965,0,892,6,948,6,946,6,950,6,965,6
42480,965,0,892,6,948,6,946,6,950,6,965,6
42540,965,0,892,6,948,6,946,6,950,6,965,6
42600,965,0,892,6,948,6,946,6,950,6,965,6
42660,965,0,892,6,948,6,946,6,950,6,965,6
42720,965,0,892,6,948,6,946,6,950,6,965,6
42780,965,0,892,6,948,6,946,6,950,6,965,6
42840,965,0,892,6,948,6,946,6,950,6,965,6
42900,965,0,892,6,948,6,946,6,950,6,965,6
42960,965,0,892,6,948,6,946,6,950,6,965,6
43020,965,0,892,6,948,6,946,6,950,6,965,6
43080,965,0,892,6,948,6,946,6,950,6,965,6
43140,965,0,892,6,948,6,946,6,950,6,965,6
43200,965,0,892,6,948,6,946,6,950,6,965,6


==> data/validator_aggr.csv <==
time,SSHOM_var,SSSHOM_var,SSHOM_bf,SSSHOM_bf,SSHOM_gen,SSSHOM_gen,SSHOM_gen_min,SSSHOM_gen_min,SSHOM_gen_max,SSSHOM_gen_max,SSHOM_priority,SSSHOM_priority
1,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0
7,0,0,0,0,0,0,0,0,0,0,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0
18,0,0,0,0,0,0,0,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0
21,0,0,0,0,0,0,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0
24,0,0,0,0,0,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0
30,0,0,0,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0
33,0,0,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0,0,0
36,0,0,0,0,0,0,0,0,0,0,0,0
37,0,0,0,0,0,0,0,0,0,0,0,0
38,0,0,0,0,0,0,0,0,0,0,0,0
39,0,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0,0,0,0,0,0,0
42,0,0,0,0,0,0,0,0,0,0,0,0
43,0,0,0,0,0,0,0,0,0,0,0,0
44,0,0,0,0,0,0,0,0,0,0,0,0
45,0,0,0,0,0,0,0,0,0,0,0,0
46,0,0,0,0,0,0,0,0,0,0,0,0
47,0,0,0,0,0,0,0,0,0,0,0,0
48,0,0,0,0,0,0,0,0,0,0,0,0
49,0,0,0,0,0,0,0,0,0,0,0,0
50,0,0,0,0,0,0,0,0,0,0,0,0
51,0,0,0,0,0,0,0,0,0,0,0,0
52,0,0,0,0,0,0,0,0,0,0,0,0
53,0,0,0,0,0,0,0,0,0,0,0,0
54,0,0,0,0,0,0,0,0,0,0,0,0
55,0,0,0,0,0,0,0,0,0,0,0,0
56,0,0,0,0,0,0,0,0,0,0,0,0
57,0,0,0,0,0,0,0,0,0,0,0,0
58,0,0,0,0,0,0,0,0,0,0,0,0
59,0,0,0,0,0,0,0,0,0,0,0,0
60,0,0,0,0,0,0,0,0,0,0,0,0
65,0,0,0,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0,0,0,0
75,0,0,0,0,0,0,0,0,0,0,0,0
80,0,0,0,0,0,0,0,0,0,0,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0
90,0,0,0,0,0,0,0,0,0,0,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0
100,0,0,0,0,0,0,0,0,0,0,0,0
105,0,0,0,0,0,0,0,0,0,0,0,0
110,0,0,0,0,0,0,0,0,0,0,0,0
115,0,0,0,0,0,0,0,0,0,0,0,0
120,0,0,0,0,0,0,0,0,0,0,0,0
125,0,0,0,0,0,0,0,0,0,0,0,0
130,0,0,0,0,0,0,0,0,0,0,0,0
135,0,0,0,0,0,0,0,0,0,0,0,0
140,0,0,0,0,0,0,0,0,0,0,0,0
145,0,0,0,0,0,0,0,0,0,0,0,0
150,0,0,0,0,0,0,0,0,0,0,0,0
155,0,0,0,0,0,0,0,0,0,0,0,0
160,0,0,0,0,0,0,0,0,0,0,0,0
165,0,0,0,0,0,0,0,0,0,0,0,0
170,0,0,0,0,0,0,0,0,0,0,0,0
175,0,0,0,0,0,0,0,0,0,0,0,0
180,0,0,0,0,0,0,0,0,0,0,0,0
185,0,0,0,0,0,0,0,0,0,0,0,0
190,0,0,0,0,0,0,0,0,0,0,0,0
195,0,0,0,0,0,0,0,0,0,0,0,0
200,0,0,0,0,0,0,0,0,0,0,0,0
205,0,0,0,0,0,0,0,0,0,0,0,0
210,0,0,0,0,0,0,0,0,0,0,0,0
215,0,0,0,0,0,0,0,0,0,0,0,0
220,0,0,0,0,0,0,0,0,0,0,0,0
225,0,0,0,0,0,0,0,0,0,0,0,0
230,0,0,0,0,0,0,0,0,0,0,0,0
235,0,0,0,0,0,0,0,0,0,0,0,0
240,0,0,0,0,0,0,0,0,0,0,0,0
245,0,0,0,0,0,0,0,0,0,0,0,0
250,0,0,0,0,0,0,0,0,0,0,0,0
255,0,0,0,0,0,0,0,0,0,0,0,0
260,0,0,0,0,0,0,0,0,0,0,0,0
265,0,0,0,0,0,0,0,0,0,0,0,0
270,0,0,0,0,0,0,0,0,0,0,0,0
275,0,0,0,0,0,0,0,0,0,0,0,0
280,0,0,0,0,0,0,0,0,0,0,0,0
285,0,0,0,0,0,0,0,0,0,0,0,0
290,0,0,0,0,0,0,0,0,0,0,0,0
295,0,0,0,0,0,0,0,0,0,0,0,0
300,0,0,0,0,0,0,0,0,0,0,0,0
305,0,0,0,0,0,0,0,0,0,0,0,0
310,0,0,0,0,0,0,0,0,0,0,0,0
315,0,0,0,0,0,0,0,0,0,0,0,0
320,0,0,0,0,0,0,0,0,0,0,0,0
325,0,0,0,0,0,0,0,0,0,0,0,0
330,0,0,0,0,0,0,0,0,0,0,0,0
335,0,0,0,0,0,0,0,0,0,0,0,0
340,0,0,0,0,0,0,0,0,0,0,0,0
345,0,0,0,0,0,0,0,0,0,0,0,0
350,0,0,0,0,0,0,0,0,0,0,0,0
355,0,0,0,0,0,0,0,0,0,0,0,0
360,0,0,0,0,0,0,0,0,0,0,0,0
365,0,0,0,0,0,0,0,0,0,0,0,0
370,0,0,0,0,0,0,0,0,0,0,0,0
375,0,0,0,0,0,0,0,0,0,0,0,0
380,0,0,0,0,0,0,0,0,0,0,0,0
385,0,0,0,0,0,0,0,0,0,0,0,0
390,0,0,0,0,0,0,0,0,0,0,0,0
395,0,0,0,0,0,0,0,0,0,0,0,0
400,0,0,0,0,0,0,0,0,0,0,0,0
405,0,0,0,0,0,0,0,0,0,0,0,0
410,0,0,0,0,0,0,0,0,0,0,0,0
415,0,0,0,0,0,0,0,0,0,0,0,0
420,0,0,0,0,0,0,0,0,0,0,0,0
425,0,0,0,0,0,0,0,0,0,0,0,0
430,0,0,0,0,0,0,0,0,0,0,0,0
435,0,0,0,0,0,0,0,0,0,0,0,0
440,0,0,0,0,0,0,0,0,0,0,0,0
445,0,0,0,0,0,0,0,0,0,0,0,0
450,0,0,0,0,0,0,0,0,0,0,0,0
455,0,0,0,0,0,0,0,0,0,0,0,0
460,0,0,0,0,0,0,0,0,0,0,0,0
465,0,0,0,0,0,0,0,0,0,0,0,0
470,0,0,0,0,0,0,0,0,0,0,0,0
475,0,0,0,0,0,0,0,0,0,0,0,0
480,0,0,0,0,0,0,0,0,0,0,0,0
485,0,0,0,0,0,0,0,0,0,0,0,0
490,0,0,0,0,0,0,0,0,0,0,0,0
495,0,0,0,0,0,0,0,0,0,0,0,0
500,0,0,0,0,0,0,0,0,0,0,0,0
505,0,0,0,0,0,0,0,0,0,0,0,0
510,0,0,0,0,0,0,0,0,0,0,0,0
515,0,0,0,0,0,0,0,0,0,0,0,0
520,0,0,0,0,0,0,0,0,0,0,0,0
525,0,0,0,0,0,0,0,0,0,0,0,0
530,0,0,0,0,0,0,0,0,0,0,0,0
535,0,0,0,0,0,0,0,0,0,0,0,0
540,0,0,0,0,0,0,0,0,0,0,0,0
545,0,0,0,0,0,0,0,0,0,0,0,0
550,0,0,0,0,0,0,0,0,0,0,0,0
555,0,0,0,0,0,0,0,0,0,0,0,0
560,0,0,0,0,0,0,0,0,0,0,0,0
565,0,0,0,0,0,0,0,0,0,0,0,0
570,0,0,0,0,0,0,0,0,0,0,0,0
575,0,0,0,0,0,0,0,0,0,0,0,0
580,0,0,0,0,0,0,0,0,0,0,0,0
585,0,0,0,0,0,0,0,0,0,0,0,0
590,0,0,0,0,0,0,0,0,0,0,0,0
595,0,0,0,0,0,0,0,0,0,0,0,0
600,0,0,0,0,0,0,0,0,0,0,0,0
660,0,0,0,0,0,0,0,0,0,0,0,0
720,0,0,0,0,0,0,0,0,0,0,0,0
780,0,0,0,0,0,0,0,0,0,0,0,0
840,0,0,0,0,0,0,0,0,0,0,0,0
900,0,0,0,0,0,0,0,0,0,0,0,0
960,0,0,0,0,0,0,0,0,0,0,0,0
1020,0,0,0,0,0,0,0,0,0,0,0,0
1080,0,0,9,0,0,0,0,0,0,0,0,0
1140,0,0,13,0,0,0,0,0,0,0,0,0
1200,0,0,13,0,0,0,0,0,0,0,0,0
1260,0,0,13,0,0,0,0,0,0,0,0,0
1320,0,0,13,0,0,0,0,0,0,0,0,0
1380,0,0,13,0,0,0,0,0,0,0,0,0
1440,0,0,13,0,0,0,0,0,0,0,0,0
1500,0,0,13,0,0,0,0,0,0,0,0,0
1560,0,0,13,0,0,0,0,0,0,0,0,0
1620,0,0,13,0,0,0,0,0,0,0,0,0
1680,0,0,13,0,0,0,0,0,0,0,0,0
1740,0,0,13,0,0,0,0,0,0,0,0,0
1800,0,0,13,0,0,0,0,0,0,0,0,0
1860,0,0,13,0,0,0,0,0,0,0,0,0
1920,0,0,13,0,0,0,0,0,0,0,0,0
1980,0,0,13,0,0,0,0,0,0,0,0,0
2040,0,0,13,0,0,0,0,0,0,0,15,0
2100,0,0,21,0,0,0,0,0,0,0,74,0
2160,0,0,26,0,0,0,0,0,0,0,132,0
2220,0,0,26,0,0,0,0,0,0,0,190,0
2280,0,0,26,0,0,0,0,0,0,0,248,0
2340,0,0,26,0,0,0,0,0,0,0,306,0
2400,0,0,26,0,0,0,0,0,0,0,364,0
2460,0,0,26,0,0,0,0,0,0,0,421,0
2520,0,0,26,0,0,0,0,0,0,0,478,0
2580,0,0,26,0,0,0,0,0,0,0,536,0
2640,0,0,26,0,0,0,0,0,0,0,594,0
2700,0,0,26,0,0,0,0,0,0,0,652,0
2760,0,0,26,0,0,0,0,0,0,0,710,0
2820,0,0,26,0,0,0,0,0,0,0,767,0
2880,0,0,26,0,0,0,0,0,0,0,825,0
2940,0,0,26,0,0,0,0,0,0,0,883,0
3000,0,0,26,0,0,0,0,0,0,0,940,0
3060,0,0,26,0,0,0,0,0,0,0,998,0
3120,0,0,30,0,0,0,0,0,0,0,1055,0
3180,0,0,34,0,0,0,0,0,0,0,1111,0
3240,0,0,39,0,0,0,0,0,0,0,1168,0
3300,0,0,39,0,0,0,0,0,0,0,1226,0
3360,0,0,39,0,0,0,0,0,0,0,1284,0
3420,0,0,39,0,0,0,0,0,0,0,1341,0
3480,0,0,39,0,0,0,0,0,0,0,1399,0
3540,0,0,39,0,0,0,0,0,0,0,1457,0
3600,0,0,39,0,0,0,0,0,0,0,1515,0
3660,0,0,39,0,0,0,0,0,0,0,1573,0
3720,0,0,39,0,0,0,0,0,0,0,1631,0
3780,0,0,39,0,0,0,0,0,0,0,1688,0
3840,0,0,39,0,0,0,0,0,0,0,1746,0
3900,0,0,39,0,0,0,0,0,0,0,1804,0
3960,0,0,39,0,0,0,0,0,0,0,1862,0
4020,0,0,39,0,0,0,0,0,0,0,1918,0
4080,0,0,39,0,0,0,0,0,0,0,1976,0
4140,0,0,39,0,0,0,0,0,0,0,2033,0
4200,0,0,39,0,0,0,0,0,0,0,2091,0
4260,0,0,39,0,0,0,0,0,0,0,2148,0
4320,0,0,39,0,0,0,0,0,0,0,2206,0
4380,0,0,39,0,0,0,0,0,0,0,2262,0
4440,0,0,39,0,0,0,0,0,0,0,2318,0
4500,0,0,39,0,0,0,0,0,0,0,2375,0
4560,0,0,39,0,0,0,0,0,0,0,2433,0
4620,0,0,39,0,0,0,0,0,0,0,2491,0
4680,0,0,41,0,0,0,0,0,0,0,2549,0
4740,0,0,43,0,0,0,0,0,0,0,2606,0
4800,0,0,43,0,0,0,0,0,0,0,2664,0
4860,0,0,45,0,0,0,0,0,0,0,2722,0
4920,0,0,45,0,0,0,0,0,0,0,2778,0
4980,0,0,45,0,0,0,0,0,0,0,2836,0
5040,0,0,45,0,0,0,0,0,0,0,2894,0
5100,0,0,45,0,0,0,0,0,0,0,2953,0
5160,0,0,45,0,0,0,0,0,0,0,3011,0
5220,0,0,49,0,0,0,0,0,0,0,3069,0
5280,0,0,49,0,0,0,0,0,0,0,3128,0
5340,0,0,49,0,0,0,0,0,0,0,3186,0
5400,0,0,51,0,0,0,0,0,0,0,3243,0
5460,0,0,51,0,0,0,0,0,0,0,3301,0
5520,0,0,51,0,0,0,0,0,0,0,3359,0
5580,0,0,51,0,0,0,0,0,0,0,3417,0
5640,0,0,51,0,0,0,0,0,0,0,3475,0
5700,0,0,51,0,0,0,0,0,0,0,3533,0
5760,0,0,51,0,0,0,0,0,0,0,3591,0
5820,0,0,51,0,0,0,0,0,0,0,3648,0
5880,0,0,51,0,1,0,1,0,1,0,3705,0
5940,0,0,51,0,1,0,1,0,1,0,3762,0
6000,0,0,51,0,1,0,1,0,1,0,3819,0
6060,0,0,51,0,1,0,1,0,1,0,3877,0
6120,0,0,51,0,1,0,1,0,1,0,3934,0
6180,0,0,51,0,1,0,1,0,1,0,3991,0
6240,0,0,53,0,1,0,1,0,1,0,4050,0
6300,0,0,55,0,1,0,1,0,1,0,4107,0
6360,0,0,55,0,1,0,1,0,1,0,4165,0
6420,0,0,57,0,1,0,1,0,1,0,4223,0
6480,0,0,57,0,1,0,1,0,1,0,4281,0
6540,0,0,57,0,1,0,1,0,1,0,4338,0
6600,0,0,57,0,1,0,1,0,1,0,4396,0
6660,0,0,57,0,1,0,1,0,1,0,4453,0
6720,0,0,57,0,1,0,1,0,1,0,4511,0
6780,0,0,57,0,1,0,1,0,1,0,4569,0
6840,0,0,57,0,1,0,1,0,1,0,4626,0
6900,0,0,57,0,1,0,1,0,1,0,4683,0
6960,0,0,57,0,1,0,1,0,1,0,4740,0
7020,0,0,57,0,1,0,1,0,1,0,4798,0
7080,0,0,57,0,1,0,1,0,1,0,4856,0
7140,0,0,57,0,1,0,1,0,1,0,4913,0
7200,0,0,57,0,4,0,4,0,4,0,4971,0
7260,0,0,57,0,4,0,4,0,4,0,5028,1
7320,0,0,57,0,4,0,4,0,4,0,5086,1
7380,0,0,57,0,6,0,6,0,6,0,5144,1
7440,0,0,57,0,6,0,6,0,6,0,5202,1
7500,0,0,57,0,7,0,7,0,7,0,5260,1
7560,0,0,57,0,7,0,7,0,7,0,5317,1
7620,0,0,57,0,8,0,8,0,8,0,5375,2
7680,0,0,57,0,10,0,10,0,10,0,5433,2
7740,0,0,57,0,11,0,11,0,11,0,5491,2
7800,0,0,57,0,11,0,11,0,11,0,5549,2
7860,0,0,57,0,11,0,11,0,11,0,5605,2
7920,0,0,57,0,11,0,11,0,11,0,5663,2
7980,0,0,57,0,11,0,11,0,11,0,5721,2
8040,0,0,57,0,12,0,12,0,12,0,5778,2
8100,0,0,57,0,12,0,12,0,12,0,5836,2
8160,0,0,57,0,12,0,12,0,12,0,5894,2
8220,0,0,57,0,13,0,13,0,13,0,5950,2
8280,0,0,57,0,13,0,13,0,13,0,6008,2
8340,0,0,57,0,14,0,14,0,14,0,6066,2
8400,0,0,57,0,15,0,15,0,15,0,6124,2
8460,0,0,57,0,15,0,15,0,15,0,6182,2
8520,0,0,57,0,15,0,15,0,15,0,6240,2
8580,0,0,57,0,17,0,17,0,17,0,6298,2
8640,0,0,57,0,17,0,17,0,17,0,6302,2
8700,0,0,57,0,17,0,17,0,17,0,6303,2
8760,0,0,57,0,20,0,20,0,20,0,6305,2
8820,0,0,57,0,22,0,22,0,22,0,6306,2
8880,0,0,57,0,22,0,22,0,22,0,6308,2
8940,0,0,57,0,24,0,24,0,24,0,6310,2
9000,0,0,57,0,25,0,25,0,25,0,6310,2
9060,0,0,57,0,27,0,27,0,27,0,6310,2
9120,0,0,57,0,28,0,28,0,28,0,6313,2
9180,0,0,57,0,28,0,28,0,28,0,6314,2
9240,0,0,57,0,29,0,29,0,29,0,6318,2
9300,0,0,57,0,33,0,33,0,33,0,6320,2
9360,0,0,57,0,33,0,33,0,33,0,6321,2
9420,0,0,57,0,34,0,34,0,34,0,6322,2
9480,0,0,57,0,35,0,35,0,35,0,6324,2
9540,0,0,57,0,36,0,36,0,36,0,6325,2
9600,0,0,57,0,37,0,37,0,37,0,6325,2
9660,0,0,57,0,38,0,38,0,38,0,6325,2
9720,0,0,57,0,40,0,40,0,40,0,6328,2
9780,0,0,57,0,43,0,43,0,43,0,6332,2
9840,0,0,57,0,44,0,44,0,44,0,6333,2
9900,0,0,57,0,45,0,45,0,45,0,6335,2
9960,0,0,57,0,46,0,46,0,46,0,6339,3
10020,0,0,57,0,48,0,48,0,48,0,6342,3
10080,0,0,57,0,50,0,50,0,50,0,6347,4
10140,0,0,57,0,55,0,55,0,55,0,6350,4
10200,0,0,57,0,56,0,56,0,56,0,6355,4
10260,0,0,57,0,57,0,57,0,57,0,6360,5
10320,0,0,57,0,58,0,58,0,58,0,6364,6
10380,0,0,57,0,58,0,58,0,58,0,6369,6
10440,0,0,57,0,62,0,62,0,62,0,6370,6
10500,0,0,57,0,63,0,63,0,63,0,6373,7
10560,0,0,57,0,63,0,63,0,63,0,6376,7
10620,0,0,57,0,64,0,64,0,64,0,6378,7
10680,0,0,57,0,64,0,64,0,64,0,6378,7
10740,0,0,57,0,65,0,65,0,65,0,6380,8
10800,0,0,57,0,65,0,65,0,65,0,6382,10
10860,0,0,57,0,65,0,65,0,65,0,6383,10
10920,0,0,57,0,66,0,66,0,66,0,6384,10
10980,0,0,57,0,67,0,67,0,67,0,6384,10
11040,0,0,57,0,69,0,69,0,69,0,6384,10
11100,0,0,57,0,71,0,71,0,71,0,6384,10
11160,0,0,57,0,72,0,72,0,72,0,6384,10
11220,0,0,57,0,72,0,72,0,72,0,6384,10
11280,0,0,57,0,72,0,72,0,72,0,6384,10
11340,0,0,57,0,72,0,72,0,72,0,6429,10
11400,0,0,57,0,72,0,72,0,72,0,6487,10
11460,0,0,57,0,72,0,72,0,72,0,6545,10
11520,0,0,57,0,72,0,72,0,72,0,6601,10
11580,0,0,57,0,72,0,72,0,72,0,6659,10
11640,0,0,57,0,72,0,72,0,72,0,6717,10
11700,0,0,57,0,72,0,72,0,72,0,6774,10
11760,0,0,57,0,72,0,72,0,72,0,6831,10
11820,0,0,57,0,72,0,72,0,72,0,6890,10
11880,0,0,57,0,72,0,72,0,72,0,6948,10
11940,0,0,57,0,72,0,72,0,72,0,7006,10
12000,0,0,57,0,72,0,72,0,72,0,7064,10
12060,0,0,57,0,72,0,72,0,72,0,7122,10
12120,0,0,57,0,72,0,72,0,72,0,7180,10
12180,0,0,57,0,72,0,72,0,72,0,7238,10
12240,0,0,57,0,72,0,72,0,72,0,7296,10
12300,0,0,57,0,72,0,72,0,72,0,7354,10
12360,0,0,57,0,72,0,72,0,72,0,7411,10
12420,0,0,57,0,72,0,72,0,72,0,7468,10
12480,0,0,57,0,72,0,72,0,72,0,7526,10
12540,0,0,57,0,72,0,72,0,72,0,7585,10
12600,0,0,57,0,72,0,72,0,72,0,7643,10
12660,0,0,57,0,72,0,72,0,72,0,7700,10
12720,0,0,57,0,72,0,72,0,72,0,7757,10
12780,0,0,57,0,72,0,72,0,72,0,7815,10
12840,0,0,57,0,72,0,72,0,72,0,7873,10
12900,0,0,57,0,72,0,72,0,72,0,7930,10
12960,0,0,57,0,72,0,72,0,72,0,7987,10
13020,0,0,57,0,72,0,72,0,72,0,8044,10
13080,0,0,57,0,72,0,72,0,72,0,8100,10
13140,0,0,57,0,72,0,72,0,72,0,8157,10
13200,0,0,57,0,72,0,72,0,72,0,8213,10
13260,0,0,57,0,72,0,72,0,72,0,8271,10
13320,0,0,57,0,72,0,72,0,72,0,8329,10
13380,0,0,57,0,72,0,72,0,72,0,8385,10
13440,0,0,57,0,72,0,72,0,72,0,8441,10
13500,0,0,57,0,72,0,72,0,72,0,8499,10
13560,0,0,57,0,72,0,72,0,72,0,8556,10
13620,0,0,57,0,72,0,72,0,72,0,8613,10
13680,0,0,57,0,72,0,72,0,72,0,8671,10
13740,0,0,57,0,72,0,72,0,72,0,8729,10
13800,0,0,57,0,72,0,72,0,72,0,8787,10
13860,0,0,57,0,72,0,72,0,72,0,8845,10
13920,0,0,58,0,72,0,72,0,72,0,8903,10
13980,0,0,58,0,72,0,72,0,72,0,8959,10
14040,0,0,59,0,72,0,72,0,72,0,9017,10
14100,0,0,59,0,72,0,72,0,72,0,9075,10
14160,0,0,59,0,72,0,72,0,72,0,9131,10
14220,0,0,59,0,72,0,72,0,72,0,9190,10
14280,0,0,59,0,72,0,72,0,72,0,9248,10
14340,0,0,59,0,72,0,72,0,72,0,9306,10
14400,0,0,61,0,72,0,72,0,72,0,9362,10
14460,0,0,62,0,72,0,72,0,72,0,9419,10
14520,0,0,63,0,72,0,72,0,72,0,9477,10
14580,0,0,63,0,72,0,72,0,72,0,9533,10
14640,0,0,63,0,72,0,72,0,72,0,9590,10
14700,0,0,63,0,72,0,72,0,72,0,9647,10
14760,0,0,63,0,72,0,72,0,72,0,9704,10
14820,0,0,63,0,72,0,72,0,72,0,9762,10
14880,0,0,65,0,72,0,72,0,72,0,9819,10
14940,0,0,65,0,72,0,72,0,72,0,9877,10
15000,0,0,65,0,72,0,72,0,72,0,9935,10
15060,0,0,65,0,72,0,72,0,72,0,9992,10
15120,0,0,65,0,72,0,72,0,72,0,10049,10
15180,0,0,65,0,72,0,72,0,72,0,10106,10
15240,0,0,65,0,72,0,72,0,72,0,10164,10
15300,0,0,65,0,72,0,72,0,72,0,10223,10
15360,0,0,65,0,72,0,72,0,72,0,10281,10
15420,0,0,65,0,72,0,72,0,72,0,10340,10
15480,0,0,65,0,72,0,72,0,72,0,10398,10
15540,0,0,65,0,72,0,72,0,72,0,10456,10
15600,0,0,65,0,72,0,72,0,72,0,10513,10
15660,0,0,65,0,72,0,72,0,72,0,10571,10
15720,0,0,65,0,72,0,72,0,72,0,10628,10
15780,0,0,65,0,72,0,72,0,72,0,10686,10
15840,0,0,65,0,72,0,72,0,72,0,10745,10
15900,0,0,65,0,72,0,72,0,72,0,10802,10
15960,0,0,65,0,72,0,72,0,72,0,10860,10
16020,0,0,65,0,72,0,72,0,72,0,10918,10
16080,0,0,65,0,72,0,72,0,72,0,10976,10
16140,0,0,65,0,72,0,72,0,72,0,11032,10
16200,0,0,65,0,72,0,72,0,72,0,11089,10
16260,0,0,65,0,72,0,72,0,72,0,11147,10
16320,0,0,65,0,72,0,72,0,72,0,11206,10
16380,0,0,65,0,72,0,72,0,72,0,11263,10
16440,0,0,65,0,72,0,72,0,72,0,11320,10
16500,0,0,65,0,72,0,72,0,72,0,11378,10
16560,0,0,65,0,72,0,72,0,72,0,11436,10
16620,0,0,65,0,72,0,72,0,72,0,11494,10
16680,0,0,65,0,72,0,72,0,72,0,11551,10
16740,0,0,65,0,72,0,72,0,72,0,11606,10
16800,0,0,65,0,72,0,72,0,72,0,11662,10
16860,0,0,65,0,72,0,72,0,72,0,11719,10
16920,0,0,65,0,72,0,72,0,72,0,11777,10
16980,0,0,65,0,72,0,72,0,72,0,11835,10
17040,0,0,65,0,72,0,72,0,72,0,11894,10
17100,0,0,65,0,72,0,72,0,72,0,11952,10
17160,0,0,65,0,72,0,72,0,72,0,12008,10
17220,0,0,65,0,72,0,72,0,72,0,12066,10
17280,0,0,65,0,72,0,72,0,72,0,12124,10
17340,0,0,65,0,72,0,72,0,72,0,12183,10
17400,0,0,65,0,72,0,72,0,72,0,12241,10
17460,0,0,65,0,72,0,72,0,72,0,12299,10
17520,0,0,65,0,72,0,72,0,72,0,12357,10
17580,0,0,65,0,72,0,72,0,72,0,12415,10
17640,0,0,65,0,72,0,72,0,72,0,12474,10
17700,0,0,65,0,72,0,72,0,72,0,12532,10
17760,0,0,65,0,72,0,72,0,72,0,12591,10
17820,0,0,65,0,72,0,72,0,72,0,12649,10
17880,0,0,65,0,72,0,72,0,72,0,12706,10
17940,0,0,65,0,72,0,72,0,72,0,12765,10
18000,0,0,65,0,72,0,72,0,72,0,12823,10
18060,0,0,65,0,72,0,72,0,72,0,12881,10
18120,0,0,65,0,72,0,72,0,72,0,12938,10
18180,0,0,65,0,72,0,72,0,72,0,12996,10
18240,0,0,65,0,72,0,72,0,72,0,13054,10
18300,0,0,65,0,72,0,72,0,72,0,13112,10
18360,0,0,65,0,72,0,72,0,72,0,13169,10
18420,0,0,65,0,72,0,72,0,72,0,13226,10
18480,0,0,65,0,72,0,72,0,72,0,13285,10
18540,0,0,65,0,72,0,72,0,72,0,13342,10
18600,0,0,65,0,72,0,72,0,72,0,13399,10
18660,0,0,65,0,72,0,72,0,72,0,13457,10
18720,0,0,65,0,72,0,72,0,72,0,13515,10
18780,0,0,65,0,72,0,72,0,72,0,13572,10
18840,0,0,65,0,72,0,72,0,72,0,13629,10
18900,0,0,65,0,72,0,72,0,72,0,13687,10
18960,0,0,65,0,72,0,72,0,72,0,13744,10
19020,0,0,65,0,72,0,72,0,72,0,13801,10
19080,0,0,66,0,72,0,72,0,72,0,13859,10
19140,0,0,66,0,72,0,72,0,72,0,13918,10
19200,0,0,66,0,72,0,72,0,72,0,13975,10
19260,0,0,66,0,72,0,72,0,72,0,14033,10
19320,0,0,66,0,72,0,72,0,72,0,14088,10
19380,0,0,66,0,72,0,72,0,72,0,14147,10
19440,0,0,66,0,72,0,72,0,72,0,14204,10
19500,0,0,66,0,72,0,72,0,72,0,14262,10
19560,0,0,66,0,72,0,72,0,72,0,14320,10
19620,0,0,66,0,72,0,72,0,72,0,14379,10
19680,0,0,67,0,72,0,72,0,72,0,14437,10
19740,0,0,67,0,72,0,72,0,72,0,14495,10
19800,0,0,67,0,72,0,72,0,72,0,14552,10
19860,0,0,67,0,72,0,72,0,72,0,14609,10
19920,0,0,67,0,72,0,72,0,72,0,14667,10
19980,0,0,67,0,72,0,72,0,72,0,14726,10
20040,0,0,67,0,72,0,72,0,72,0,14784,10
20100,0,0,67,0,72,0,72,0,72,0,14840,10
20160,0,0,67,0,72,0,72,0,72,0,14897,10
20220,0,0,67,0,72,0,72,0,72,0,14955,10
20280,0,0,67,0,72,0,72,0,72,0,15013,10
20340,0,0,67,0,72,0,72,0,72,0,15072,10
20400,0,0,67,0,72,0,72,0,72,0,15130,10
20460,0,0,67,0,72,0,72,0,72,0,15186,10
20520,0,0,67,0,72,0,72,0,72,0,15245,10
20580,0,0,67,0,72,0,72,0,72,0,15303,10
20640,0,0,67,0,72,0,72,0,72,0,15361,10
20700,0,0,68,0,72,0,72,0,72,0,15419,10
20760,0,0,68,0,72,0,72,0,72,0,15475,10
20820,0,0,68,0,72,0,72,0,72,0,15531,10
20880,0,0,68,0,72,0,72,0,72,0,15589,10
20940,0,0,68,0,72,0,72,0,72,0,15647,10
21000,0,0,68,0,72,0,72,0,72,0,15705,10
21060,0,0,68,0,72,0,72,0,72,0,15762,10
21120,0,0,68,0,72,0,72,0,72,0,15821,10
21180,0,0,68,0,72,0,72,0,72,0,15877,10
21240,0,0,68,0,72,0,72,0,72,0,15934,10
21300,0,0,68,0,72,0,72,0,72,0,15992,10
21360,0,0,68,0,72,0,72,0,72,0,16050,10
21420,0,0,68,0,72,0,72,0,72,0,16106,10
21480,0,0,68,0,72,0,72,0,72,0,16162,10
21540,0,0,68,0,72,0,72,0,72,0,16221,10
21600,0,0,68,0,72,0,72,0,72,0,16277,10
21660,0,0,68,0,72,0,72,0,72,0,16335,10
21720,0,0,68,0,72,0,72,0,72,0,16393,10
21780,0,0,68,0,72,0,72,0,72,0,16450,10
21840,0,0,68,0,72,0,72,0,72,0,16509,10
21900,0,0,68,0,72,0,72,0,72,0,16567,10
21960,0,0,68,0,72,0,72,0,72,0,16625,10
22020,0,0,68,0,72,0,72,0,72,0,16683,10
22080,0,0,68,0,72,0,72,0,72,0,16740,10
22140,0,0,68,0,72,0,72,0,72,0,16798,10
22200,0,0,68,0,72,0,72,0,72,0,16856,10
22260,0,0,68,0,72,0,72,0,72,0,16913,10
22320,0,0,68,0,72,0,72,0,72,0,16970,10
22380,0,0,68,0,72,0,72,0,72,0,17028,10
22440,0,0,68,0,72,0,72,0,72,0,17086,10
22500,0,0,68,0,72,0,72,0,72,0,17144,10
22560,0,0,68,0,72,0,72,0,72,0,17201,10
22620,0,0,68,0,72,0,72,0,72,0,17259,10
22680,0,0,68,0,72,0,72,0,72,0,17316,10
22740,0,0,68,0,72,0,72,0,72,0,17373,10
22800,0,0,68,0,72,0,72,0,72,0,17430,10
22860,0,0,68,0,72,0,72,0,72,0,17486,10
22920,0,0,68,0,72,0,72,0,72,0,17544,10
22980,0,0,68,0,72,0,72,0,72,0,17603,10
23040,0,0,68,0,72,0,72,0,72,0,17660,10
23100,0,0,68,0,72,0,72,0,72,0,17717,10
23160,0,0,68,0,72,0,72,0,72,0,17774,10
23220,0,0,68,0,72,0,72,0,72,0,17831,10
23280,0,0,68,0,72,0,72,0,72,0,17888,10
23340,0,0,68,0,72,0,72,0,72,0,17945,10
23400,0,0,68,0,72,0,72,0,72,0,18004,10
23460,0,0,68,0,72,0,72,0,72,0,18062,10
23520,0,0,68,0,72,0,72,0,72,0,18121,10
23580,0,0,68,0,72,0,72,0,72,0,18177,10
23640,0,0,68,0,72,0,72,0,72,0,18235,10
23700,0,0,68,0,72,0,72,0,72,0,18292,10
23760,0,0,68,0,72,0,72,0,72,0,18349,10
23820,0,0,68,0,72,0,72,0,72,0,18408,10
23880,0,0,68,0,72,0,72,0,72,0,18466,10
23940,0,0,68,0,72,0,72,0,72,0,18524,10
24000,0,0,68,0,72,0,72,0,72,0,18580,10
24060,0,0,68,0,72,0,72,0,72,0,18635,10
24120,0,0,68,0,72,0,72,0,72,0,18691,10
24180,0,0,68,0,72,0,72,0,72,0,18749,10
24240,0,0,68,0,72,0,72,0,72,0,18806,10
24300,0,0,68,0,72,0,72,0,72,0,18864,10
24360,0,0,68,0,72,0,72,0,72,0,18920,10
24420,0,0,68,0,72,0,72,0,72,0,18977,10
24480,0,0,68,0,72,0,72,0,72,0,19033,10
24540,0,0,68,0,72,0,72,0,72,0,19090,10
24600,0,0,68,0,72,0,72,0,72,0,19149,10
24660,0,0,68,0,72,0,72,0,72,0,19206,10
24720,0,0,68,0,72,0,72,0,72,0,19263,10
24780,0,0,68,0,72,0,72,0,72,0,19321,10
24840,0,0,68,0,72,0,72,0,72,0,19379,10
24900,0,0,68,0,72,0,72,0,72,0,19437,10
24960,0,0,68,0,72,0,72,0,72,0,19495,10
25020,0,0,68,0,72,0,72,0,72,0,19553,10
25080,0,0,68,0,72,0,72,0,72,0,19610,10
25140,0,0,68,0,72,0,72,0,72,0,19667,10
25200,0,0,68,0,72,0,72,0,72,0,19725,10
25260,0,0,68,0,72,0,72,0,72,0,19783,10
25320,0,0,68,0,72,0,72,0,72,0,19841,10
25380,0,0,68,0,72,0,72,0,72,0,19899,10
25440,0,0,68,0,72,0,72,0,72,0,19956,10
25500,0,0,68,0,72,0,72,0,72,0,20014,10
25560,0,0,68,0,72,0,72,0,72,0,20071,10
25620,0,0,68,0,72,0,72,0,72,0,20129,10
25680,0,0,68,0,72,0,72,0,72,0,20187,10
25740,0,0,68,0,72,0,72,0,72,0,20245,10
25800,0,0,68,0,72,0,72,0,72,0,20303,10
25860,0,0,68,0,72,0,72,0,72,0,20362,10
25920,0,0,68,0,72,0,72,0,72,0,20419,10
25980,0,0,68,0,72,0,72,0,72,0,20477,10
26040,0,0,68,0,72,0,72,0,72,0,20535,10
26100,0,0,68,0,72,0,72,0,72,0,20592,10
26160,0,0,68,0,72,0,72,0,72,0,20649,10
26220,0,0,68,0,72,0,72,0,72,0,20707,10
26280,0,0,68,0,72,0,72,0,72,0,20764,10
26340,0,0,68,0,72,0,72,0,72,0,20821,10
26400,0,0,68,0,72,0,72,0,72,0,20878,10
26460,0,0,68,0,72,0,72,0,72,0,20936,10
26520,0,0,68,0,72,0,72,0,72,0,20995,10
26580,0,0,68,0,72,0,72,0,72,0,21052,10
26640,0,0,68,0,72,0,72,0,72,0,21110,10
26700,0,0,68,0,72,0,72,0,72,0,21167,10
26760,0,0,68,0,72,0,72,0,72,0,21226,10
26820,0,0,68,0,72,0,72,0,72,0,21283,10
26880,0,0,68,0,72,0,72,0,72,0,21342,10
26940,0,0,68,0,72,0,72,0,72,0,21400,10
27000,0,0,68,0,72,0,72,0,72,0,21459,10
27060,0,0,68,0,72,0,72,0,72,0,21517,10
27120,0,0,68,0,72,0,72,0,72,0,21574,10
27180,0,0,68,0,72,0,72,0,72,0,21631,10
27240,0,0,68,0,72,0,72,0,72,0,21690,10
27300,0,0,68,0,72,0,72,0,72,0,21748,10
27360,0,0,68,0,72,0,72,0,72,0,21807,10
27420,0,0,68,0,72,0,72,0,72,0,21865,10
27480,0,0,68,0,72,0,72,0,72,0,21923,10
27540,0,0,68,0,72,0,72,0,72,0,21981,10
27600,0,0,68,0,72,0,72,0,72,0,22039,10
27660,0,0,68,0,72,0,72,0,72,0,22096,10
27720,0,0,68,0,72,0,72,0,72,0,22154,10
27780,0,0,68,0,72,0,72,0,72,0,22212,10
27840,0,0,68,0,72,0,72,0,72,0,22269,10
27900,0,0,68,0,72,0,72,0,72,0,22326,10
27960,0,0,68,0,72,0,72,0,72,0,22385,10
28020,0,0,68,0,72,0,72,0,72,0,22443,10
28080,0,0,68,0,72,0,72,0,72,0,22501,10
28140,0,0,68,0,72,0,72,0,72,0,22559,10
28200,0,0,68,0,72,0,72,0,72,0,22617,10
28260,0,0,68,0,72,0,72,0,72,0,22675,10
28320,0,0,68,0,72,0,72,0,72,0,22734,10
28380,0,0,68,0,72,0,72,0,72,0,22791,10
28440,0,0,68,0,72,0,72,0,72,0,22847,10
28500,0,0,68,0,72,0,72,0,72,0,22905,10
28560,0,0,68,0,72,0,72,0,72,0,22962,10
28620,0,0,68,0,72,0,72,0,72,0,23020,10
28680,0,0,68,0,72,0,72,0,72,0,23078,10
28740,0,0,68,0,72,0,72,0,72,0,23136,10
28800,0,0,68,0,72,0,72,0,72,0,23192,10
28860,0,0,68,0,72,0,72,0,72,0,23250,10
28920,0,0,68,0,72,0,72,0,72,0,23308,10
28980,0,0,68,0,72,0,72,0,72,0,23364,10
29040,0,0,68,0,72,0,72,0,72,0,23422,10
29100,0,0,68,0,72,0,72,0,72,0,23479,10
29160,0,0,68,0,72,0,72,0,72,0,23536,10
29220,0,0,68,0,72,0,72,0,72,0,23594,10
29280,0,0,68,0,72,0,72,0,72,0,23652,10
29340,0,0,68,0,72,0,72,0,72,0,23710,10
29400,0,0,68,0,72,0,72,0,72,0,23768,10
29460,0,0,68,0,72,0,72,0,72,0,23822,10
29520,0,0,68,0,72,0,72,0,72,0,23880,10
29580,0,0,68,0,72,0,72,0,72,0,23937,10
29640,0,0,68,0,72,0,72,0,72,0,23995,10
29700,0,0,68,0,72,0,72,0,72,0,24053,10
29760,0,0,68,0,72,0,72,0,72,0,24112,10
29820,0,0,68,0,72,0,72,0,72,0,24169,10
29880,0,0,68,0,72,0,72,0,72,0,24225,10
29940,0,0,68,0,72,0,72,0,72,0,24282,10
30000,0,0,68,0,72,0,72,0,72,0,24341,10
30060,0,0,68,0,72,0,72,0,72,0,24398,10
30120,0,0,68,0,72,0,72,0,72,0,24456,10
30180,0,0,68,0,72,0,72,0,72,0,24514,10
30240,0,0,68,0,72,0,72,0,72,0,24572,10
30300,0,0,68,0,72,0,72,0,72,0,24630,10
30360,0,0,68,0,72,0,72,0,72,0,24687,10
30420,0,0,68,0,72,0,72,0,72,0,24742,10
30480,0,0,68,0,72,0,72,0,72,0,24799,10
30540,0,0,68,0,72,0,72,0,72,0,24857,10
30600,0,0,68,0,72,0,72,0,72,0,24914,10
30660,0,0,68,0,72,0,72,0,72,0,24973,10
30720,0,0,68,0,72,0,72,0,72,0,25029,10
30780,0,0,68,0,72,0,72,0,72,0,25086,10
30840,0,0,68,0,72,0,72,0,72,0,25143,10
30900,0,0,68,0,72,0,72,0,72,0,25201,10
30960,0,0,68,0,72,0,72,0,72,0,25260,10
31020,0,0,68,0,72,0,72,0,72,0,25318,10
31080,0,0,68,0,72,0,72,0,72,0,25376,10
31140,0,0,68,0,72,0,72,0,72,0,25433,10
31200,0,0,68,0,72,0,72,0,72,0,25491,10
31260,0,0,68,0,72,0,72,0,72,0,25550,10
31320,0,0,68,0,72,0,72,0,72,0,25607,10
31380,0,0,68,0,72,0,72,0,72,0,25664,10
31440,0,0,68,0,72,0,72,0,72,0,25721,10
31500,0,0,68,0,72,0,72,0,72,0,25779,10
31560,0,0,68,0,72,0,72,0,72,0,25835,10
31620,0,0,68,0,72,0,72,0,72,0,25894,10
31680,0,0,68,0,72,0,72,0,72,0,25952,10
31740,0,0,68,0,72,0,72,0,72,0,26009,10
31800,0,0,68,0,72,0,72,0,72,0,26067,10
31860,0,0,68,0,72,0,72,0,72,0,26125,10
31920,0,0,68,0,72,0,72,0,72,0,26180,10
31980,0,0,68,0,72,0,72,0,72,0,26239,10
32040,0,0,68,0,72,0,72,0,72,0,26296,10
32100,0,0,68,0,72,0,72,0,72,0,26355,10
32160,0,0,68,0,72,0,72,0,72,0,26413,10
32220,0,0,68,0,72,0,72,0,72,0,26471,10
32280,0,0,68,0,72,0,72,0,72,0,26527,10
32340,0,0,68,0,72,0,72,0,72,0,26585,10
32400,0,0,68,0,72,0,72,0,72,0,26643,10
32460,0,0,68,0,72,0,72,0,72,0,26701,10
32520,0,0,68,0,72,0,72,0,72,0,26757,10
32580,0,0,68,0,72,0,72,0,72,0,26814,10
32640,0,0,68,0,72,0,72,0,72,0,26869,10
32700,0,0,68,0,72,0,72,0,72,0,26926,10
32760,0,0,68,0,72,0,72,0,72,0,26984,10
32820,0,0,68,0,72,0,72,0,72,0,27043,10
32880,0,0,68,0,72,0,72,0,72,0,27101,10
32940,0,0,68,0,72,0,72,0,72,0,27159,10
33000,0,0,68,0,72,0,72,0,72,0,27218,10
33060,0,0,68,0,72,0,72,0,72,0,27275,10
33120,0,0,68,0,72,0,72,0,72,0,27333,10
33180,0,0,68,0,72,0,72,0,72,0,27391,10
33240,0,0,68,0,72,0,72,0,72,0,27448,10
33300,0,0,68,0,72,0,72,0,72,0,27506,10
33360,0,0,68,0,72,0,72,0,72,0,27563,10
33420,0,0,68,0,72,0,72,0,72,0,27619,10
33480,0,0,68,0,72,0,72,0,72,0,27676,10
33540,0,0,68,0,72,0,72,0,72,0,27735,10
33600,0,0,68,0,72,0,72,0,72,0,27793,10
33660,0,0,68,0,72,0,72,0,72,0,27852,10
33720,0,0,68,0,72,0,72,0,72,0,27910,10
33780,0,0,68,0,72,0,72,0,72,0,27967,10
33840,0,0,68,0,72,0,72,0,72,0,28026,10
33900,0,0,68,0,72,0,72,0,72,0,28083,10
33960,0,0,68,0,72,0,72,0,72,0,28141,10
34020,0,0,68,0,72,0,72,0,72,0,28198,10
34080,0,0,68,0,72,0,72,0,72,0,28254,10
34140,0,0,68,0,72,0,72,0,72,0,28312,10
34200,0,0,68,0,72,0,72,0,72,0,28369,10
34260,0,0,68,0,72,0,72,0,72,0,28428,10
34320,0,0,68,0,72,0,72,0,72,0,28485,10
34380,0,0,68,0,72,0,72,0,72,0,28542,10
34440,0,0,68,0,72,0,72,0,72,0,28599,10
34500,0,0,68,0,72,0,72,0,72,0,28657,10
34560,0,0,68,0,72,0,72,0,72,0,28714,10
34620,0,0,68,0,72,0,72,0,72,0,28772,10
34680,0,0,68,0,72,0,72,0,72,0,28830,10
34740,0,0,68,0,72,0,72,0,72,0,28887,10
34800,0,0,68,0,72,0,72,0,72,0,28944,10
34860,0,0,68,0,72,0,72,0,72,0,29002,10
34920,0,0,68,0,72,0,72,0,72,0,29060,10
34980,0,0,68,0,72,0,72,0,72,0,29117,10
35040,0,0,68,0,72,0,72,0,72,0,29175,10
35100,0,0,68,0,72,0,72,0,72,0,29232,10
35160,0,0,68,0,72,0,72,0,72,0,29290,10
35220,0,0,68,0,72,0,72,0,72,0,29347,10
35280,0,0,68,0,72,0,72,0,72,0,29405,10
35340,0,0,68,0,72,0,72,0,72,0,29462,10
35400,0,0,68,0,72,0,72,0,72,0,29520,10
35460,0,0,68,0,72,0,72,0,72,0,29577,10
35520,0,0,68,0,72,0,72,0,72,0,29635,10
35580,0,0,68,0,72,0,72,0,72,0,29693,10
35640,0,0,68,0,72,0,72,0,72,0,29750,10
35700,0,0,68,0,72,0,72,0,72,0,29807,10
35760,0,0,68,0,72,0,72,0,72,0,29864,10
35820,0,0,68,0,72,0,72,0,72,0,29921,10
35880,0,0,68,0,72,0,72,0,72,0,29979,10
35940,0,0,68,0,72,0,72,0,72,0,30035,10
36000,0,0,68,0,72,0,72,0,72,0,30093,10
36060,0,0,68,0,72,0,72,0,72,0,30150,10
36120,0,0,68,0,72,0,72,0,72,0,30207,10
36180,0,0,68,0,72,0,72,0,72,0,30265,10
36240,0,0,68,0,72,0,72,0,72,0,30321,10
36300,0,0,68,0,72,0,72,0,72,0,30379,10
36360,0,0,68,0,72,0,72,0,72,0,30437,10
36420,0,0,68,0,72,0,72,0,72,0,30495,10
36480,0,0,68,0,72,0,72,0,72,0,30552,10
36540,0,0,68,0,72,0,72,0,72,0,30611,10
36600,0,0,68,0,72,0,72,0,72,0,30669,10
36660,0,0,68,0,72,0,72,0,72,0,30728,10
36720,0,0,68,0,72,0,72,0,72,0,30785,10
36780,0,0,68,0,72,0,72,0,72,0,30841,10
36840,0,0,68,0,72,0,72,0,72,0,30899,10
36900,0,0,68,0,72,0,72,0,72,0,30956,10
36960,0,0,68,0,72,0,72,0,72,0,31012,10
37020,0,0,68,0,72,0,72,0,72,0,31069,10
37080,0,0,68,0,72,0,72,0,72,0,31127,10
37140,0,0,68,0,72,0,72,0,72,0,31184,10
37200,0,0,68,0,72,0,72,0,72,0,31241,10
37260,0,0,68,0,72,0,72,0,72,0,31296,10
37320,0,0,68,0,72,0,72,0,72,0,31354,10
37380,0,0,68,0,72,0,72,0,72,0,31412,10
37440,0,0,68,0,72,0,72,0,72,0,31470,10
37500,0,0,68,0,72,0,72,0,72,0,31526,10
37560,0,0,68,0,72,0,72,0,72,0,31583,10
37620,0,0,68,0,72,0,72,0,72,0,31641,10
37680,0,0,68,0,72,0,72,0,72,0,31699,10
37740,0,0,68,0,72,0,72,0,72,0,31756,10
37800,0,0,68,0,72,0,72,0,72,0,31814,10
37860,0,0,68,0,72,0,72,0,72,0,31871,10
37920,0,0,68,0,72,0,72,0,72,0,31929,10
37980,0,0,68,0,72,0,72,0,72,0,31986,10
38040,0,0,68,0,72,0,72,0,72,0,32042,10
38100,0,0,68,0,72,0,72,0,72,0,32099,10
38160,0,0,68,0,72,0,72,0,72,0,32155,10
38220,0,0,68,0,72,0,72,0,72,0,32211,10
38280,0,0,68,0,72,0,72,0,72,0,32269,10
38340,0,0,68,0,72,0,72,0,72,0,32328,10
38400,0,0,68,0,72,0,72,0,72,0,32386,10
38460,0,0,68,0,72,0,72,0,72,0,32444,10
38520,0,0,68,0,72,0,72,0,72,0,32503,10
38580,0,0,68,0,72,0,72,0,72,0,32561,10
38640,0,0,68,0,72,0,72,0,72,0,32619,10
38700,0,0,68,0,72,0,72,0,72,0,32678,10
38760,0,0,68,0,72,0,72,0,72,0,32735,10
38820,0,0,68,0,72,0,72,0,72,0,32792,10
38880,0,0,68,0,72,0,72,0,72,0,32848,10
38940,0,0,68,0,72,0,72,0,72,0,32907,10
39000,0,0,68,0,72,0,72,0,72,0,32965,10
39060,0,0,68,0,72,0,72,0,72,0,33023,10
39120,0,0,68,0,72,0,72,0,72,0,33081,10
39180,0,0,68,0,72,0,72,0,72,0,33139,10
39240,0,0,68,0,72,0,72,0,72,0,33198,10
39300,0,0,68,0,72,0,72,0,72,0,33256,10
39360,0,0,68,0,72,0,72,0,72,0,33312,10
39420,0,0,68,0,72,0,72,0,72,0,33370,10
39480,0,0,68,0,72,0,72,0,72,0,33428,10
39540,0,0,68,0,72,0,72,0,72,0,33485,10
39600,0,0,68,0,72,0,72,0,72,0,33542,10
39660,0,0,68,0,72,0,72,0,72,0,33600,10
39720,0,0,68,0,72,0,72,0,72,0,33658,10
39780,0,0,68,0,72,0,72,0,72,0,33717,10
39840,0,0,68,0,72,0,72,0,72,0,33775,10
39900,0,0,68,0,72,0,72,0,72,0,33834,10
39960,0,0,68,0,72,0,72,0,72,0,33892,10
40020,0,0,68,0,72,0,72,0,72,0,33950,10
40080,0,0,68,0,72,0,72,0,72,0,34007,10
40140,0,0,68,0,72,0,72,0,72,0,34064,10
40200,0,0,68,0,72,0,72,0,72,0,34122,10
40260,0,0,68,0,72,0,72,0,72,0,34178,10
40320,0,0,68,0,72,0,72,0,72,0,34237,10
40380,0,0,68,0,72,0,72,0,72,0,34293,10
40440,0,0,68,0,72,0,72,0,72,0,34350,10
40500,0,0,68,0,72,0,72,0,72,0,34406,10
40560,0,0,68,0,72,0,72,0,72,0,34464,10
40620,0,0,68,0,72,0,72,0,72,0,34522,10
40680,0,0,68,0,72,0,72,0,72,0,34580,10
40740,0,0,68,0,72,0,72,0,72,0,34637,10
40800,0,0,68,0,72,0,72,0,72,0,34695,10
40860,0,0,68,0,72,0,72,0,72,0,34751,10
40920,0,0,68,0,72,0,72,0,72,0,34808,10
40980,0,0,68,0,72,0,72,0,72,0,34865,10
41040,0,0,68,0,72,0,72,0,72,0,34922,10
41100,0,0,68,0,72,0,72,0,72,0,34981,10
41160,0,0,68,0,72,0,72,0,72,0,35039,10
41220,0,0,68,0,72,0,72,0,72,0,35097,10
41280,0,0,68,0,72,0,72,0,72,0,35155,10
41340,0,0,68,0,72,0,72,0,72,0,35213,10
41400,0,0,68,0,72,0,72,0,72,0,35271,10
41460,0,0,68,0,72,0,72,0,72,0,35330,10
41520,0,0,68,0,72,0,72,0,72,0,35387,10
41580,0,0,68,0,72,0,72,0,72,0,35445,10
41640,0,0,68,0,72,0,72,0,72,0,35503,10
41700,0,0,68,0,72,0,72,0,72,0,35561,10
41760,0,0,68,0,72,0,72,0,72,0,35619,10
41820,0,0,68,0,72,0,72,0,72,0,35678,10
41880,0,0,68,0,72,0,72,0,72,0,35736,10
41940,0,0,68,0,72,0,72,0,72,0,35793,10
42000,0,0,68,0,72,0,72,0,72,0,35851,10
42060,0,0,68,0,72,0,72,0,72,0,35909,10
42120,0,0,68,0,72,0,72,0,72,0,35966,10
42180,0,0,68,0,72,0,72,0,72,0,36023,10
42240,0,0,68,0,72,0,72,0,72,0,36080,10
42300,0,0,68,0,72,0,72,0,72,0,36138,10
42360,0,0,68,0,72,0,72,0,72,0,36195,10
42420,0,0,68,0,72,0,72,0,72,0,36253,10
42480,0,0,68,0,72,0,72,0,72,0,36310,10
42540,0,0,68,0,72,0,72,0,72,0,36366,10
42600,0,0,68,0,72,0,72,0,72,0,36425,10
42660,0,0,68,0,72,0,72,0,72,0,36483,10
42720,0,0,68,0,72,0,72,0,72,0,36539,10
42780,0,0,68,0,72,0,72,0,72,0,36596,10
42840,0,0,68,0,72,0,72,0,72,0,36652,10
42900,0,0,68,0,72,0,72,0,72,0,36709,10
42960,0,0,68,0,72,0,72,0,72,0,36765,10
43020,0,0,68,0,72,0,72,0,72,0,36822,10
43080,0,0,68,0,72,0,72,0,72,0,36880,10
43140,0,0,68,0,72,0,72,0,72,0,36938,10
43200,0,0,68,0,72,0,72,0,72,0,36995,10


==> resources/classes.csv <==
x,Validator,Chess,Cli,Monopoly,Triangle
A,0,925,739,744,1000
B,0,74,180,255,0
C,0,0,79,0,0
D,0,0,0,0,0
E,0,0,0,0,0
F,0,0,0,0,0
G,0,0,0,0,0
H,0,0,0,0,0
I,0,0,0,0,0


==> resources/distribution.csv <==
x,Validator,Chess,Cli,Monopoly,Triangle
M,0,925,502,372,1000
C,0,0,237,372,0
2C,0,74,180,255,0
*,0,1,81,1,0


==> resources/homs.csv <==
+to%,||to&&
+to/,<=to>=
+to/,+to%,||to&&
+to/,||to&&
+to%,<=to>=
+to-,+to*
+to*,||to&&
+to*,+to*1
+to*,-to+
+to/,||to&&
+to/,<=to>
+to%,<=to>
+to*,+to/
==to<,&&to||
==to!=,&&to||
+to%,==to<,&&to||
>=to!=,+to*
+to-,+to*
==to!=,==to>
&&to||,==to>=
+to%,+to/
==to<=,+to*,-to%
&&to||,==to>=,==to>
+to*,||to&&
+to%,==to<
==to<,&&to||,==to>=
==to<,&&to||
+to*,&&to||
==to>,+to/,<=to>=
==to!=,==to<=,+to*
+to*,+to%
+to%,+to*,||to&&
<=to>=,+to/
-to%,==to>=
+to*,+to/
+to*,+to/
>=to!=,-to+
+to-,+to*,+to/
+to/,+to/1
+to%,+to%1,||to&&
+to%,+to/
+to%,+to*,||to&&
<=to==,<=to>
+to-,==to!=
+to*,+to*1
+to%,||to&&
==to<,==to>
<=to==,+to/
+to*,+to*1,+to/
+to%,+to/,||to&&
+to/,+to/1,||to&&
>=to>,>=to==
+to*,+to/,||to&&
+to-,+to*
<=to==,<=to<
<=to!=,&&to||
+to-,+to%
+to/,||to&&
+to*,||to&&
+to/,+to*,||to&&
+to*,+to*1,||to&&
+to/,<=to<
+to/,||to&&
==to>,&&to||
==to<=,+to%
+to*,+to/,||to&&
==to!=,+to%
==to>,==to<
+to-,+to-1
-to/,-to%
+to*,<=to>
-to*,+to%
==to!=,==to>
==to<,==to!=
+to*,==to>
<=to>,<=to==
==to>,==to>1
+to*,+to/,&&to||
+to%,&&to||
<=to==,<=to!=
-to%,&&to||
==to<,==to<1
==to>,+to*,+to-
&&to||,==to>
-to+,+to%
+to*,+to*1,&&to||
+to*,&&to||
+to-,+to*,||to&&
+to-,+to*,+to%
+to-,+to/
+to-,+to-1,+to*
+to%,&&to||
<=to>=,>=to>,>=to==
==to<=,==to<,+to*
+to-,+to*,+to*1
<=to>,>=to==
==to>,&&to||,==to>1
+to*,+to%,&&to||
+to%,||to&&
+to*,+to%,||to&&
+to*,+to*1,+to*2
==to<,&&to||,==to>
==to<,-to+
+to*,+to*1,+to%
+to*,+to*1
==to>,+to*
+to*,||to&&
&&to||,==to<
==to!=,&&to||,==to>
+to*,+to*1,||to&&
==to!=,==to<=,+to*,+to-
+to*,+to*1
+to-,+to*,&&to||
+to*,<=to==
+to*,<=to>
+to-,&&to||
+to*,+to%
==to>,+to%
-to%,<=to>=
+to-,+to*
+to*,+to/
+to%,<=to>
==to!=,&&to||,==to>=
==to>,==to<,&&to||
>=to>,<=to>,>=to==
==to>,==to<=,+to*
==to!=,==to>=
+to*,+to%
-to%,<=to<
==to<,==to<1,&&to||
==to!=,+to%,&&to||
-to%,==to>
-to*,+to/
+to-,-to/
+to*,+to-
==to<,==to!=,&&to||
==to>,+to%,&&to||
+to-,+to/
==to<,==to!=
-to/,<=to>=
+to*,<=to>=
==to!=,+to*,==to<,+to-
+to%,-to%
-to/,+to%
+to/,&&to||
-to/,+to/
+to-,<=to>=
==to<,-to%
-to+,&&to||
-to+,-to+1
==to!=,==to>
+to*,+to-,+to*1
+to-,||to&&
+to%,-to+
==to<,+to*
==to<,==to>=
-to%,&&to||,==to>
+to%,==to<,-to+
-to+,+to/
+to%,+to*
<=to>,+to/
==to>,==to>=
==to>,-to%
&&to||,==to>=
==to!=,==to<
>=to!=,+to*,-to+
+to%,-to*
==to<=,+to*
<=to>=,<=to==
+to*,-to%,+to-
==to>,-to+
+to%,-to%,&&to||
+to*,&&to||
==to<=,+to-
-to+,+to%
+to-,<=to==
==to<=,||to&&,&&to||
==to<=,+to*
==to<=,==to<,+to*,==to>
-to/,-to/1
==to<,+to-
==to<=,-to%,&&to||
<=to<,>=to>,>=to==
==to<,-to%,&&to||
==to!=,-to+,-to+1
==to<,==to>=
+to%,==to>=
-to%,<=to>
==to<=,&&to||,==to>=
-to%,==to<
==to>,==to<=
<=to>,<=to==,+to/
==to>,==to>1,==to>=
==to<=,+to-
==to<=,+to*,+to-
-to%,-to%1
-to%,==to!=
-to+,==to<=
==to<,==to>
==to<,-to+,==to<=
==to>,==to<=,+to*,+to-
==to<,+to%
==to<=,==to<
==to>,==to<,==to>=
-to/,-to+
==to<,==to>=,==to>=1
-to%,+to%
==to<,==to!=,==to>=
-to+,==to<=
<=to<,+to/
==to>,-to+,&&to||
==to!=,&&to||
==to<=,+to*,&&to||
==to!=,==to>=,==to>
+to/,==to>=
+to/,+to*
+to/,||to&&
+to-,+to-1,+to*
&&to||,+to/
+to%,||to&&
-to%,&&to||
==to>,==to>=
+to*,+to/
==to!=,==to>,==to>=
+to-,+to-1
+to/,<=to>=,||to&&
-to%,-to+
+to*,-to+
-to%,==to>,==to>=
+to*,&&to||,==to<,+to-
-to+,+to-
==to<,==to>,==to>=
==to<,-to+,&&to||
+to*,+to*1
==to>,+to%,==to>=
+to-,<=to>,<=to==
==to!=,==to!=1
==to<,==to<=,+to*
+to%,==to<,==to>=
+to*,+to*1,+to*2
==to!=,-to%
==to>,-to%,&&to||
==to<,==to<1,==to>=
==to!=,+to%,==to>=
-to*,==to<
==to<,-to%,==to>=
==to!=,-to+
+to%,-to%,==to>=
==to!=,-to+,&&to||
-to%,-to+,&&to||
+to*,==to<,+to-
==to!=,==to>=
+to%,-to/
==to!=,==to<=,+to*,-to+
-to+,==to>
-to%,==to!=,&&to||
&&to||,+to/
||to&&,&&to||,+to-
==to<,-to+
==to<=,==to>=
+to*,+to-
+to/,-to+
==to<=,&&to||,&&to||1
==to!=,-to+,==to>
==to>,==to<=
==to!=,==to>,&&to||
==to<=,+to*,&&to||,+to-
==to!=,+to*,+to-
==to!=,-to+
==to<=,==to<,+to*,&&to||
-to+,==to>=
==to<=,==to<,+to*,+to-
==to>,-to/
+to%,&&to||,==to>=
==to<=,==to>
+to/,-to/
+to/,+to*
==to>,&&to||,==to>=
==to<,==to<1
-to/,<=to<
==to>=,-to*,==to<
==to>,-to+,==to>1
==to<,-to+,==to>
==to<,+to-,||to&&
==to>=,==to>=1
+to/,||to&&,<=to>
-to/,<=to>
+to%,-to+,&&to||
==to<,&&to||,==to>=
-to%,==to<,&&to||
==to<,+to*,==to<1,+to-
-to%,-to+,==to>
==to<,-to+,==to>=
==to>,+to%,-to+
-to%,-to%1,&&to||
-to+,&&to||,==to>
==to<,==to>=,==to>
==to!=,==to<,&&to||
==to<,-to%
-to*,==to<=
-to+,-to+1
-to/,==to>=
-to%,==to>
<=to<,<=to==
+to-,+to*
==to>,-to%,==to>1
==to<=,+to/
==to<,-to%,-to+
==to<,==to<=
+to-,+to/
-to/,==to<=
==to<=,+to*,-to%,&&to||
+to/,-to/
+to*,<=to<
==to>,+to*,==to<,+to-
+to-,+to*,+to*1
-to*,==to<
+to*,-to%,==to<,+to-
-to*,+to*,==to<
==to<=,+to*,-to%,+to-
==to>,==to<,-to+
+to/,+to%
==to>,==to>=,==to>1
==to>=,+to*
+to*,+to/
+to*,+to/,+to*1
-to/,-to*
-to+,==to>,==to>=
==to<=,==to<,&&to||,&&to||1
==to<,==to<1,&&to||,==to>=
==to<=,-to%,||to&&
==to>,==to>=,==to>=1
==to<,+to*,+to-
-to/,-to/1,==to<
==to<=,==to!=
==to>=,+to%
+to-,<=to>
<to==,-to*
-to/,==to<
==to!=,-to+,==to>=
==to<,==to<1,==to>=
==to>,+to*
==to!=,+to%,==to>=
==to>=,==to!=
-to+,==to>
==to>,-to/
==to!=,==to!=1
==to!=,==to>=
+to-,+to/,+to*
-to*,+to/
==to!=,==to>=
==to<=,+to%,+to*
==to<=,+to%
==to>,-to+,==to>=
==to<,==to<1,==to<=
+to/,<=to!=
==to<,-to%,==to!=
-to%,-to+,==to>=
==to<,==to!=,==to<=,+to*
==to!=,==to<=,+to*,&&to||
-to%,==to<
+to*,-to*
-to%,==to>=
==to!=,-to/
+to-,==to!=
&&to||,==to>=,+to*
==to>=,+to/
==to>=,==to!=
+to-,||to&&
<to==,&&to||,-to*
==to!=,==to<=,&&to||,&&to||1
-to*,-to*1
+to*,&&to||
==to!=,-to%
==to<,==to!=,==to<=
==to!=,-to+
&&to||,+to%
+to*,+to*1,&&to||
+to*,+to*1,+to*2
+to/,+to*,&&to||
==to<,==to<1,-to+
==to>,-to*
==to!=,==to<=,+to%,+to*
+to%,-to%,-to+
==to<,==to!=,-to+
+to/,+to/1
==to<,-to+,==to<=
==to!=,+to%,-to+
==to>,==to<=,+to*,&&to||
==to>,-to+,&&to||,==to>1
==to<,==to!=,==to>=
==to<,&&to||,==to>=,==to>
&&to||,&&to||1
+to/,&&to||
+to%,==to<=,==to!=
==to<,-to+,&&to||,==to>
==to<=,==to<
==to>,==to<=,+to*,&&to||,+to-
==to!=,+to%,-to+,&&to||
==to!=,-to%,==to<
==to>,+to%,-to+,&&to||
==to>,==to<,==to<=
==to!=,+to%
==to<=,-to/
+to%,==to<,==to>=
==to!=,-to+
==to<=,==to<,||to&&,&&to||
+to*,+to*1,+to/
-to%,-to+,&&to||,==to>
+to*,==to>=,==to!=
-to+,+to/
+to*,+to%
==to!=,==to<=,||to&&,&&to||
==to<,==to<=,==to<1,+to*
==to<,-to%,==to<1
==to<=,==to<,+to*,&&to||,+to-
==to<=,+to*,==to>
+to*,+to-,==to!=
+to/,+to/1
==to<,-to%,==to<=
+to*,<=to!=
+to/,+to-,+to*
==to<=,&&to||,&&to||1,+to-
==to>=,+to*
+to*,+to-,+to*1
==to<=,+to*,+to-
==to!=,-to/,-to+
==to<,-to+,&&to||
==to!=,-to%,&&to||
+to/,||to&&,<=to<
+to%,==to<,-to+,&&to||
+to-,+to*,&&to||
<to==,-to%
==to<=,&&to||
+to-,+to%
-to/,==to>
==to>,==to<,-to+,&&to||
-to%,+to%,==to<
==to!=,-to+,-to+1
==to>,==to<,-to%
==to<,-to%,-to%1
==to>,==to<,-to%,&&to||
&&to||,-to+
-to/,-to+,==to>
-to%,==to!=,+to%
==to!=,==to!=1,&&to||
-to%,&&to||,==to>=
+to-,+to*
==to!=,+to*
==to>=,+to%
-to/,==to>=
==to>=,-to%
==to!=,-to+,==to<=
+to*,+to*1,+to/
==to>,==to<=,==to>1
+to/,+to*,+to/1
+to-,+to/
+to/,+to*,+to-
+to-,+to*,+to/
+to*,<=to>
==to<,+to*,&&to||
<to==,-to*
+to-,+to/
==to!=,+to*
+to-,+to*,+to/
+to%,==to<=
+to/,==to!=
+to*,==to<=,==to!=
||to&&,-to*,==to>=
+to*,-to+
==to>,==to<,==to>=
-to%,==to!=,==to>
==to>,==to<,==to<=,+to*
+to-,+to/,||to&&
+to-,-to+
==to>,==to!=
&&to||,==to!=
==to>,-to/,&&to||
+to-,+to*,+to*1,+to/
==to>,-to%,+to%
+to/,+to*,==to>=
-to%,+to%,-to%1
+to%,==to<,==to<=
-to%,==to<,==to>
-to%,&&to||,==to>
+to%,-to%,-to+,&&to||
==to!=,-to+,&&to||,==to>
==to<,==to<1,-to+,&&to||
<=to>=,<=to==,+to/
==to>,+to%,==to>=
==to>,-to%,+to%,&&to||
==to<=,+to%,+to*,+to-
==to<=,-to%,||to&&,+to-
-to+,||to&&,==to>=
+to-,&&to||
==to!=,-to+,==to>
==to<=,+to*,&&to||,==to>
+to-,+to/,&&to||
-to%,-to%1,==to>
-to%,==to<,==to>=
+to%,+to*,==to<,+to-
==to!=,-to/,==to>
==to<,==to<=,+to*,+to-
==to<=,==to<,&&to||,&&to||1,+to-
+to%,==to<,&&to||,==to>=
||to&&,-to*,==to<=
+to-,-to*
-to/,-to/1,==to>=
+to/,+to*,==to<=
+to-,+to*,+to*1
+to%,+to-,||to&&
&&to||,+to-,==to!=
==to<,==to!=,-to+,&&to||
+to-,+to*,+to*1
-to%,==to>=,==to>
==to>=,==to<=
==to!=,==to<=,+to*,&&to||,+to-
==to>=,==to>=1,==to<
||to&&,==to!=
==to!=,-to/,-to+,==to>
==to!=,==to>,-to%
-to/,==to>
-to/,-to*,==to>=
+to*,&&to||,+to-
==to<,-to%,-to+,&&to||
==to>=,-to%,==to<
==to<,-to+,==to>,==to>=
==to>=,==to!=,==to<
+to%,<=to<
==to<,==to>=,==to>=1
==to!=,-to+,==to>,==to>=
==to!=,==to<,==to>=
==to<,-to+,==to>=
==to>,-to%,&&to||,==to>1
==to>,+to*,&&to||,+to-
==to!=,==to>,-to+
==to!=,-to+,==to!=1
==to<,==to!=,&&to||,==to>=
==to>=,==to<
==to!=,-to%,==to!=1
+to*,>=to<=
-to%,==to<,&&to||,==to>
==to>,+to*,&&to||,==to<,+to-
-to%,==to!=,&&to||,==to>
==to!=,+to*,&&to||,+to-
+to/,+to%
==to!=,&&to||,==to>=,==to>
==to>=,-to*,+to*,==to<
+to*,-to/
&&to||,+to-
+to-,<=to>=
-to%,==to!=,-to+
==to!=,-to%,&&to||
+to*,+to*1,||to&&
==to<,&&to||,&&to||1
==to<,==to<=,==to>
==to!=,==to!=1,-to+
-to%,==to<=,==to>
+to*,==to<
+to-,+to-1
==to<,==to<1,-to+,==to>=
+to-,-to/
+to-,+to%
+to/,-to*
&&to||,==to<=
+to*,+to*1,+to*2,+to/
==to!=,==to<=,==to>
==to!=,==to!=1
==to!=,==to<=
-to+,||to&&,==to<=
==to!=,-to+,&&to||
+to*,+to-
-to%,+to*
+to%,||to&&
==to!=,==to>,-to%,&&to||
==to!=,+to%,==to<=
-to/,==to<,+to%
-to%,-to+,==to>,==to>=
==to>,+to*,&&to||
==to>=,==to>=1,==to!=
==to<=,==to<,==to>=
==to>,-to+,==to<=
==to>,==to<,-to+,==to>=
-to/,==to>=
==to!=,+to%,&&to||,==to>=
+to-,+to*,+to/
==to!=,==to<=,+to*,==to>
||to&&,==to<=
<to==,-to*,-to*1
+to-,+to*,||to&&
==to>,+to%,==to<=
+to*,+to*1,+to/,&&to||
||to&&,<=to==
==to<,==to<=
-to%,-to%1,&&to||,==to>
==to<,&&to||
==to<=,+to*,-to%,&&to||,+to-
==to!=,==to<,-to+
+to/,+to*,+to*1
+to-,+to*,+to*1,+to*2
==to>=,==to>=1,-to%
+to*,+to*1,+to%
+to/,-to+
==to<,+to*,&&to||,==to<1,+to-
&&to||,+to/
==to<,==to<1
+to/,+to%,<=to>
==to>=,==to>=1,-to*,==to<
+to/,+to/1
&&to||,==to>=,+to/
&&to||,==to<=,+to/
==to>,==to<,&&to||,==to>=
-to*,==to>
==to>,+to/
&&to||,==to>,+to/
==to<,+to/
+to-,||to&&
==to!=,+to*,&&to||,==to<,+to-
+to-,+to%
==to<=,==to<,+to*,&&to||,==to>
+to%,-to*
==to<,==to<=
&&to||,==to>=
+to-,||to&&,==to!=
&&to||,==to<,+to*
==to>=,==to<
-to%,==to>,==to>=
-to%,==to<,-to+
&&to||,==to<=,==to<
+to/,-to/
==to>,-to+,==to>1,==to>=
&&to||,==to>=,==to<
==to<=,==to>=
+to*,||to&&
&&to||,==to<=,==to>=
&&to||,==to<,+to/
||to&&,-to*,==to>
==to<=,==to>=
+to/,+to*,||to&&
==to<,==to!=,-to+,==to>=
&&to||,==to<=
&&to||,==to<=,==to!=
-to/,==to>=
==to<,-to%,-to+,==to>=
+to/,+to%
+to/,+to%,<=to>=
&&to||,==to<=,==to>=
-to+,||to&&,==to>
<to==,-to*,-to*1
==to!=,-to+,==to<=
+to/,-to/
+to*,+to*1,+to-
+to/,+to%,<=to<
+to/,+to*,+to*1,||to&&
+to*,+to/,&&to||
+to/,+to-
+to/,+to/1,<=to>
==to!=,-to%,==to>=
+to/,+to-,||to&&
+to/,<=to>=,+to/1
+to-,+to-1
<to>,+to*
==to!=,+to-,==to<=
==to!=,==to<=,&&to||,&&to||1,+to-
+to/,<=to<,+to/1
||to&&,-to*,==to<
==to<=,-to%,&&to||,+to-
+to%,-to+,==to>=
||to&&,==to>=,==to!=
==to<=,==to<=1
-to%,+to*,==to<
+to/,+to-,&&to||
-to%,+to%,==to>=
==to<=,==to<=1
+to%,-to%,==to<=
||to&&,==to>=
+to%,||to&&,==to>=
+to/,||to&&
==to<,==to<=
&&to||,&&to||1,==to<,+to-
+to-,+to/,+to-1
+to*,-to%,&&to||,==to<,+to-
+to-,+to/,+to*
==to>,+to%,-to+,==to>=
==to<,==to<1,==to>=,==to>=1
-to+,||to&&,==to<
==to<=,||to&&,&&to||,+to-
+to%,+to*,+to-
==to!=,==to<=,+to%,+to*,+to-
==to>,==to<=,+to*,==to>1
+to%,==to<,-to+,==to>=
<to==,-to%,-to*
==to<,+to*,&&to||,+to-
&&to||,==to<=,==to<=1
&&to||,==to<=,==to>=,+to*
+to*,-to%,&&to||,+to-
==to<,==to>
==to!=,+to%,-to+,==to>=
+to*,-to/
<to!=,+to*
==to!=,-to%,-to+
==to>,==to>=
+to*,-to*
-to%,==to<,==to>,==to>=
-to%,||to&&,==to<,+to-
==to<=,==to<,||to&&,&&to||,+to-
==to<=,+to*,-to%,==to>
-to%,==to!=,==to>,==to>=
==to<=,&&to||
==to>,==to!=
&&to||,==to<=
+to/,||to&&,==to>=
+to%,<=to<
==to<,&&to||,&&to||1,==to<1,+to-
==to!=,==to>=
-to%,==to!=,==to>=
+to-,+to*,+to%
==to<=,==to>
==to<,==to<=,+to*,-to%
+to-,+to*,+to-1
==to!=,+to*,&&to||
+to/,+to*,+to%
+to%,+to*
+to*,||to&&
+to-,+to-1,+to*
-to*,-to*1
==to>,+to%,&&to||,==to>=
+to*,+to/,+to/1
==to>=,||to&&
==to<=,&&to||
==to!=,==to<
==to<,==to>=
-to%,&&to||,==to<,+to-
==to<=,==to>=,+to*
+to*,-to%
<=to!=,<to!=
&&to||,==to<,==to<1
==to!=,==to>=,==to>=1
==to!=,&&to||,&&to||1,==to<,+to-
+to/,+to/1,||to&&
==to<,+to*,+to-
&&to||,&&to||1
-to%,-to+,==to<=
+to%,-to%,-to+,==to>=
+to-,+to*,+to/,||to&&
+to-,+to%,||to&&
+to*,+to/,+to*1,+to%
&&to||,==to<=,==to>
==to<=,-to+
+to*,+to*1,+to/,||to&&
==to<,-to%,==to>=
==to!=,&&to||,&&to||1
==to>,==to<=
+to-,+to/,+to*,+to*1
==to>,+to%
==to!=,-to/,==to!=1
+to*,<=to>
-to/,+to/
||to&&,==to<=,==to!=
&&to||,==to<=,==to>
+to/,-to%
<=to>,<=to<
+to%,==to<,+to*,+to-
&&to||,==to<=,==to<=1
-to/,==to<=
==to>,-to%,==to>1,==to>=
==to>,&&to||,==to>=,==to>1
+to-,+to/,+to/1
==to>,-to%,-to+,&&to||
-to*,==to>=
-to%,==to!=,+to%,-to+
==to>,==to<=,+to*,&&to||,==to>1
+to-,+to/,+to*,+to/1
==to<=,+to%,==to<,+to*
==to!=,-to%,==to!=1,&&to||
==to<,+to*,==to<1,+to-
+to-,+to-1,+to/
-to%,==to<=,==to>
+to/,+to*,+to/1,||to&&
==to!=,==to<=,||to&&,&&to||,+to-
-to%,-to+,==to>=
+to/,-to+
==to<,==to<=,==to<1,+to*,+to-
-to/,==to<=,==to>=
+to*,-to+
+to-,+to*
+to*,==to>
+to-,+to-1,+to*,+to/
&&to||,==to>
+to%,+to-
+to%,||to&&,+to%1
<=to>,+to*
+to*,+to/,+to%
+to-,+to/,+to%
==to>,&&to||
-to%,&&to||
+to%,||to&&,==to<=
==to>=,==to>
&&to||,==to<=
==to>,||to&&
==to<,&&to||
==to>,+to%,&&to||
-to%,+to-
+to%,==to<=
==to<,==to>=,&&to||
+to/,+to/1,&&to||
==to>,&&to||
==to!=,==to>,==to>=
+to/,<to==
==to<,&&to||,==to<=
==to>=,==to>=1
==to!=,&&to||
==to>=,==to<
==to>,==to>1
-to%,+to%,+to-
-to+,==to<=
==to<,&&to||
==to<=,&&to||,==to<=1
&&to||,+to-,==to!=
==to>,==to<=
-to/,+to-
==to<,-to%
-to/,==to>
<=to!=,<=to<
==to>,==to>1,&&to||
==to<,==to<1
<=to!=,<to>=
+to/,+to%
==to>,&&to||,==to<=
-to%,&&to||,==to>=,==to>
==to>,==to<=,+to%,+to*
-to+,==to<=,==to>
||to&&,&&to||,==to<,+to-
==to!=,-to/,-to+,==to!=1
-to/,+to%,+to-
+to-,+to/,+to*,+to%
==to!=,==to<,==to>=
-to+,==to<=,-to+1
+to%,-to%,==to>=
==to<=,==to>=
+to-,+to*,+to*1,+to/
==to>=,+to*
==to!=,==to<,-to+,&&to||
&&to||,&&to||1,+to-
==to>=,-to%,+to*
==to<,&&to||,&&to||1,+to-
+to-,+to*,+to%
==to<,-to+,==to<=,==to>
==to>,+to%,==to>=
<to!=,==to>,==to>=
==to!=,+to%,&&to||
==to!=,-to%,==to>=
==to<=,==to<
&&to||,==to<,+to*
+to*,+to/,+to*1,+to/1
+to*,-to%,&&to||
==to!=,&&to||
==to<,-to%,&&to||,==to>=
+to%,-to%,&&to||,==to>=
==to!=,==to!=1,==to>=
==to!=,&&to||,==to<=
==to<=,||to&&
==to<,||to&&,&&to||,+to-
==to>,==to<,&&to||
==to<=,&&to||,==to>
+to/,||to&&,==to<=
+to-,+to-1
+to*,+to%
==to>=,==to<,+to/
==to!=,==to<,&&to||
-to/,+to-
-to+,==to<=,+to/
==to!=,+to%,==to>=
==to<,==to>
||to&&,&&to||
+to/,-to*
==to!=,==to>,&&to||
&&to||,==to>
-to*,==to>=,==to>=1
==to>=,&&to||,==to<=
+to-,+to%,+to-1
==to<,&&to||
+to/,+to%,||to&&
&&to||,+to/
==to>=,==to<=
==to>=,==to>
-to%,-to*
==to<,==to>=,+to*
+to-,==to<=
==to>,-to+,==to<=,==to>1
==to>,==to!=,&&to||
+to/,+to*,+to/1,&&to||
==to<=,==to!=
+to-,+to*,+to/,&&to||
==to!=,==to!=1,&&to||
+to-,-to+
==to<,==to<1,&&to||
==to>=,==to>=1,+to/
==to>=,&&to||
==to>=,==to!=
==to>,<to!=
-to+,==to>=
+to%,<=to>
==to<,-to+,==to<=
-to+,&&to||
==to>,==to!=
==to<,==to>,&&to||
==to!=,==to!=1,-to+,&&to||
==to<,==to!=
==to<,==to!=,&&to||
+to-,||to&&,==to!=
==to<=,==to>=,||to&&
==to>=,<=to>
||to&&,==to>=,==to!=
||to&&,+to%
==to!=,==to>,-to+,&&to||
==to!=,-to+,==to>=
+to-,+to*,+to-1
+to-,+to*,+to*1,+to%
&&to||,==to>=,==to!=
-to+,+to%
-to+,-to+1
-to+,-to%
&&to||,==to>=,==to!=
<to!=,<=to>=
==to!=,==to<=,==to<
==to!=,+to%,+to*,==to<,+to-
-to/,==to>=,==to>=1
==to>,==to<=,&&to||
&&to||,==to!=,+to%
+to*,+to/,||to&&
&&to||,==to<=,==to<
==to>=,&&to||,==to>
+to-,+to/,+to-1,+to*
==to>,==to<
-to/,==to>=,==to>
&&to||,==to>,==to<=
+to-,+to*,+to-1,+to*1
+to%,<=to>,+to*
+to/,+to%,&&to||
==to!=,==to<=,+to*,==to>,+to-
==to>,==to<=,+to%,+to*,+to-
+to/,+to*,+to%,&&to||
+to*,-to*
+to/,+to*,+to%,||to&&
+to%,==to<
+to*,+to*1
==to!=,==to<=,+to%
+to-,+to-1,||to&&
==to>=,&&to||,==to>=1
+to-,+to*,+to%,||to&&
+to-,<=to<
+to-,+to-1,+to*,||to&&
==to!=,<to!=,<=to>=
-to%,==to>=,==to>=1
-to/,+to%
==to!=,-to%,-to+,&&to||
+to-,+to*,+to*1,+to%
==to!=,||to&&,&&to||,+to-
&&to||,+to-,+to%
-to+,==to<=
||to&&,==to!=,+to%
==to<=,&&to||,==to<
==to<=,==to<=1,+to/
==to<=,==to>,+to/
-to/,+to%
-to*,==to>=,==to>
==to<=,&&to||
+to%,==to>=,==to>=1
&&to||,-to*
==to>=,+to*,==to<
==to!=,&&to||,==to>=
==to>=,+to%,==to<
+to*,==to>,||to&&
-to/,==to>=,==to<=
&&to||,==to>=,+to%
==to>,&&to||
+to%,&&to||,==to<=,+to%1
+to-,+to%,&&to||
+to/,+to/1
+to*,+to*1,+to-,+to*2
-to+,+to/
==to<,-to*
==to!=,-to%,==to<,&&to||
==to<=,==to<=1,+to*
==to>=,==to>,==to>=1
-to/,==to>,+to%
-to+,==to>=,==to>=1
+to/,==to>
==to<=,&&to||
+to-,||to&&,+to%
==to<=,==to>=,==to!=
+to-,+to*,+to-1,+to*1
<to!=,==to!=,==to>=
<=to<,<=to!=
-to/,==to!=
+to*,-to/
==to<,+to*
<to!=,+to/
==to<,+to/
-to+,+to/
<to>,<to<=
==to>=,+to/
-to+,==to<=,-to/
<to>,==to<,<to!=
-to/,-to+
-to+,&&to||,+to/
-to%,+to%
+to*,+to/,+to*1
+to-,+to*,+to%
+to*,&&to||,+to%
+to*,&&to||
+to-,-to+,&&to||
&&to||,==to>=,==to<,+to/
-to%,&&to||,+to%
<=to>=,||to&&
+to%,+to-
==to<=,-to/,-to+
+to%,>=to>
==to<=,==to>=,+to/
==to<,==to<=,+to/
==to<=,-to/,+to/
<=to>=,==to<=,-to/
+to/,+to-,||to&&
-to*,-to*1
+to-,+to-1,+to%
+to*,+to/,+to*1,+to*2
+to-,+to*,+to%,&&to||
+to/,+to*,&&to||
+to-,+to-1,+to*,+to%
+to*,+to*1,+to*2
==to>,==to<,-to+,==to<=
-to+,-to/,-to+1
-to+,-to/
+to/,+to-,+to*,||to&&
==to>,==to<=,+to-
+to*,+to*1,+to*2,+to*3
+to-,||to&&,==to!=,+to%
-to/,==to!=,+to%
+to*,+to%,>=to>
+to%,-to%
+to/,+to*,+to*1,&&to||
+to*,+to*1,+to%
+to*,+to%,||to&&
+to-,+to*,||to&&
+to/,+to*,||to&&
+to-,+to*,+to*1,&&to||
+to/,+to-,+to*,&&to||
-to+,==to>
<to==,-to*,-to%
+to-,+to%
+to-,+to*,+to*1,||to&&
<=to==,<to==
==to<=,+to*,==to>=
+to-,+to*,+to*1
==to!=,&&to||,-to+
==to<=,+to%,==to<,+to*,+to-
+to-,+to*,+to*1
+to-,+to/
==to<,==to!=,-to+,==to<=
<to==,-to*,-to*1
-to*,==to<
==to<,==to<1,-to+,==to<=
-to/,-to/1,==to>=,==to>=1
+to-,+to-1,+to-2
+to*,+to/,+to-
+to*,-to/,==to>
-to%,+to%,==to<,-to+
+to-,+to-1,&&to||
+to*,+to/,+to-,+to*1
==to!=,==to<=,+to*,&&to||,==to>
+to%,+to%1
==to>=,-to%,+to*,==to<
+to-,+to-1,+to-2,+to*
-to+,-to+1,==to>
==to!=,==to<=,+to*,&&to||
==to>,-to/,+to/
==to>,&&to||,+to%,==to<=
-to%,||to&&
-to+,==to<=,-to/,-to+1
-to%,-to+,==to<=,==to>
==to<=,==to<=1,&&to||
||to&&,==to>=,+to%
+to*,+to*1,+to%,||to&&
==to!=,==to!=1,==to>=
==to!=,-to%,==to>=
==to!=,-to+,-to+1,==to>
+to%,+to-,||to&&,+to%1
==to>=,&&to||,==to>=1
+to*,+to-,&&to||
==to>=,&&to||,==to<
+to*,+to*1,+to*2,+to%
==to!=,&&to||,&&to||1
-to*,-to%
==to<,+to*
+to*,+to%,&&to||
==to>=,&&to||,==to<=
==to!=,-to+,==to<=,==to>
-to%,+to%,>=to>
&&to||,==to>
==to!=,==to!=1,&&to||,==to>=
&&to||,==to>,==to<=
&&to||,==to>,==to>1
==to>=,&&to||,==to<
==to<,==to>=,<=to!=
==to<,==to!=,==to>=,==to>=1
<=to>=,==to<=,-to/,+to/
&&to||,==to<=,==to>=,+to/
==to>,-to%,==to>=
+to*,+to*1,&&to||
==to>=,==to<=
+to-,+to-1,+to*,&&to||
&&to||,==to<=,==to<,+to/
==to<=,+to%,&&to||
+to*,>=to>
+to-,==to<=
+to-,&&to||,==to>=
==to<=,==to>,+to*
>=to<,+to-
-to/,==to>=,==to<
<to>,==to!=,<to!=
<to==,&&to||,-to*,-to*1
+to-,+to*,+to*1,+to*2
==to>,-to/,==to>=
+to-,+to-1,+to*
-to+,==to<=,-to/,+to/
<to>=,<to<=
+to*,+to*1,+to%,&&to||
<=to>=,||to&&,<=to==
+to*,+to-,||to&&
+to-,+to*,&&to||
-to+,-to/
<to>,+to/,<to!=
&&to||,==to<=,==to<,+to*
||to&&,==to<=,+to%
+to%,||to&&,==to>=,+to%1
||to&&,==to>=,==to!=,+to%
+to*,+to*1,+to*2,&&to||
-to/,+to/
&&to||,==to>=,==to>
-to%,-to+,==to>
-to+,-to/,+to/
+to-,+to-1,+to*,+to*1
+to/,||to&&,+to%
||to&&,==to<=,==to!=,+to%
<=to>=,==to<=,-to/,-to+
+to*,+to-,+to*1,&&to||
+to%,||to&&,==to<=,+to%1
&&to||,==to>,==to<
-to+,+to/,+to/1
==to>,==to>1,+to/
<=to>=,-to/,+to/
==to>=,==to>=1,-to%,==to<
+to*,+to-,+to*1,||to&&
-to*,+to/
==to>,==to<,==to<=,+to*,+to-
-to*,-to*1
-to*,==to<,+to/
&&to||,==to>=,==to>
<=to>=,-to/
==to>,==to<,==to>1
+to-,==to>=
&&to||,==to>,==to<=
+to*,+to*1,||to&&
&&to||,==to>=,==to>
+to*,+to*1,+to*2,||to&&
&&to||,==to>,==to>1
==to!=,-to+,==to>=
<=to>=,-to/,-to+
+to-,-to+,+to/
==to!=,==to>,-to+,==to>=
&&to||,==to>,==to>1
+to/,||to&&,==to>=,+to%
-to/,>=to<
==to!=,-to+,-to+1,==to!=1
&&to||,==to<,==to<1,+to/
<to>,<to>1
==to!=,||to&&,==to>=
-to/,>=to<,+to-
==to>,==to<=,+to*
==to<,==to>=,<=to>
<to>,<to<=
-to/,==to<=,==to<=1
<to>=,<to<=
+to/,+to-,||to&&,+to%
<to==,-to*,-to%,-to*1
==to>,==to<
-to*,==to>=,==to<
+to/,||to&&,==to<=,+to%
==to>,-to/,+to%
==to<,==to!=,==to<=,+to*,+to-
==to>=,==to>=1
==to>,==to<=,+to/
==to!=,==to<,-to+,==to>=
==to>=,==to>=1,==to<
==to!=,==to!=1,-to+,==to>=
==to!=,==to<=,==to!=1
==to<=,==to<,-to*
-to*,-to%,-to*1
==to!=,-to%,-to+,==to>=
+to%,-to+,==to<=
==to>=,+to*,<=to>
&&to||,==to>,==to<
<=to>=,-to+,-to*
-to/,>=to<=,+to/
==to>=,+to/
+to-,||to&&,+to/
==to<,<=to!=
-to*,>to==
==to<=,-to/
==to>=,&&to||,==to>
==to!=,==to!=1
==to!=,&&to||,>to!=
==to<,||to&&,&&to||
<to<=,<to<=1
||to&&,==to>=,+to/
==to>,==to>1,==to>2
&&to||,+to-,+to/
<to<=,<to<=1
==to<,-to%,==to>=
==to>=,==to>,+to/
==to<,-to%,==to<1,-to+
==to<,==to!=,+to*,==to<1,+to-
==to<,-to%,==to!=,-to+
==to<=,==to<=1,==to!=
&&to||,==to>=,+to/
==to>,-to*,==to>=
==to<,-to%,-to+,==to<=
-to+,==to>=,==to>
-to*,==to<=,==to>=
==to!=,==to<,&&to||,==to>=
==to<=,==to<=1
==to!=,==to>,==to>=,==to>=1
&&to||,==to>,==to<
==to<,||to&&,&&to||,==to<1,+to-
==to<=,+to%,+to*,-to%
-to+,==to<=,==to>=
==to>,==to>1,+to*
==to<,==to<1
==to!=,-to%,&&to||,==to>=
==to>,==to<=
==to<=,&&to||
+to*,-to/,==to!=
<to<=,<to>,<to<=1
&&to||,-to%,-to*
-to%,-to%1,==to>,==to>=
-to/,==to<,+to/
==to>=,==to!=,+to%
==to!=,==to<=,&&to||
&&to||,==to>=,==to>,+to/
+to/,==to<=
-to+,==to>=,==to<
-to*,==to>=,+to/
<to==,&&to||,-to%,-to*
==to!=,+to%,-to+,==to<=
==to<,<=to>
-to/,==to>=,==to>
==to<=,==to<=1,&&to||
-to%,&&to||,+to-
-to/,-to*,==to>=
==to!=,==to>,==to>=
==to<,==to<1,+to*
==to<,==to<1,+to*,+to-
==to!=,==to>,&&to||,==to>=
==to>,==to<=,==to!=
==to>=,+to*,<=to!=
&&to||,==to>,==to<,+to/
-to+,+to/
==to!=,||to&&,&&to||,==to<,+to-
==to<,==to>=,+to*,<=to>
-to/,==to>,==to<=
<to==,-to*,-to*1,-to*2
==to<,+to*,<=to>
==to<,+to/,-to*
==to<,||to&&
==to>,==to<,-to*
==to!=,==to>=,==to>=1
==to!=,==to<,==to>=,==to>=1
==to<=,+to*,==to>,+to-
==to>,==to>=,==to!=
==to<,&&to||
+to%,+to/
==to!=,+to/
&&to||,==to>,==to<,+to*
==to<,+to%
==to>,<to<=,==to>=
+to%,+to/,==to<=
==to<,==to<=
-to/,==to<=,==to>=
==to<,==to!=,+to*
==to<,==to!=
==to<=,==to<
==to!=,==to<=
+to-,-to+
<=to>=,<=to==
==to<,-to%,==to<1,==to>=
+to/,-to*
==to<,==to>,==to!=,==to>=
==to>=,&&to||
==to>=,==to>,+to*
==to>,==to>1,==to!=,==to>=
<to>,<to>=,<to>1
==to>=,==to<
==to<=,==to>=,&&to||
==to>,==to>=,||to&&
==to!=,<to!=,+to/
==to<=,==to<,-to/
-to*,-to*1,-to*2
==to<=,==to!=
==to<=,+to-,+to-1
==to>,==to<,==to<=,+to*,&&to||
+to%,==to<,+to*,==to<1,+to-
+to-,+to*
==to!=,==to!=1,==to>=,==to>=1
+to%,+to/
==to<,<=to>,&&to||
&&to||,==to>=,==to>,+to*
-to*,==to>=
==to>=,==to>
==to<=,&&to||
==to!=,==to>,==to!=1,==to>=
-to*,==to>=,==to>=1
==to!=,-to%,==to>=,==to>=1
==to>,==to>=,&&to||
<=to<,+to%
&&to||,-to*,-to*1
==to<,==to>,+to/
==to<,==to<=,&&to||
==to!=,==to<=,&&to||
==to!=,&&to||,&&to||1,==to>
+to%,==to<,-to+,==to<=
==to>,==to>=,==to>1,==to>=1
==to>,==to<,==to<=,+to*,&&to||,+to-
&&to||,==to<,+to*
&&to||,==to<,==to<=,+to*
-to/,==to<=,==to<
+to*,+to*1,-to+,-to*
==to!=,<to<=,==to>=
-to%,>=to==
==to<,+to%,+to/
+to%,-to*
<to!=,<to>=
==to>,+to/
+to-,+to*
-to%,-to+,&&to||,==to>
==to>,==to<=
-to*,-to*1,==to>=
-to%,+to%,-to+
==to>,<=to>=
==to!=,==to<=
+to-,==to>
==to!=,==to!=1
+to-,-to/
+to-,-to/,==to<
==to>,<to!=,+to/
==to>,<to!=,<=to>=
==to>=,==to<
==to>,+to%,-to+,==to<=
==to!=,==to<,==to<=
==to<=,==to<=1,||to&&
==to>,==to>=,&&to||
+to%,-to%,-to+,==to<=
==to<,==to<=,==to>
==to>=,==to<=
==to>=,==to<,==to!=
==to!=,==to>,-to%,==to>=
-to/,-to*,==to>=,==to>=1
+to%,==to>=,+to/
==to>,-to%,==to!=,==to>=
-to/,==to>,==to<=
<to>,<to<=,<to>1
-to+,-to/,==to>=
-to%,==to<=
==to!=,<=to>=
==to<,-to*,+to%
+to-,-to*
==to<,==to<=,+to*,-to%,+to-
==to<=,==to!=,-to*
==to>,==to!=,-to*
==to>,==to>1,==to<=,==to!=
==to<,==to<=,&&to||
<to>=,<to>,<to<=
==to<,==to<1,+to*
==to!=,==to<,-to+,==to<=
<to>,<to<=
<to!=,+to/,<=to>=
-to%,==to<,-to+,==to>
==to>=,==to!=
==to!=,==to>=,==to<=
==to!=,+to%,==to>=,==to>=1
-to%,+to%,-to%1,-to+,&&to||
&&to||,-to+,==to>
==to!=,==to!=1,==to>=
==to>,==to<=,||to&&
&&to||,==to<,+to*
-to*,>=to>,+to%
==to<,==to<=,+to*
<to>,<to>1,<to<=
==to>,==to<=,+to%,+to*,&&to||
==to!=,||to&&,&&to||
==to<,==to<1,+to*,==to<2,+to-
==to>,==to<=,&&to||
==to<,==to>,==to<=,==to!=
==to<,==to>,+to*
&&to||,==to<,==to>,+to*
+to*,==to>,+to-
+to*,==to<=,||to&&
==to>,==to<,-to%,-to+
==to<,-to%,==to!=,==to>=
==to<,==to>=,==to<=
==to>,==to<,-to%,-to+,&&to||
==to!=,==to>,==to<=
==to!=,+to%
+to-,==to>,-to/
==to>,>to<=,%to/
==to>,==to<=,==to!=
==to!=,==to!=1,==to<=
==to!=,-to%,==to<=
==to<=,+to%,+to*,-to%,+to-
==to>,==to<=,+to*,==to>1,+to-
<=to>=,+to-
==to<=,==to<,==to>=,+to-
==to!=,&&to||,-to+,==to!=1
==to<,<=to!=,&&to||
==to<=,==to>=,&&to||
==to<,+to*,<=to!=
==to>=,+to%,+to%1
==to<=,+to*,-to%,==to>,+to-
==to>=,==to<=
==to!=,&&to||,-to+,==to>
==to<,-to%,-to%1,-to+,&&to||
==to<,==to<1,==to<=
==to!=,-to%,-to%1
==to>,==to<=,&&to||
==to<,==to>=,==to<=
&&to||,&&to||1,==to>
+to/,<=to>=
-to*,-to*1
==to>=,==to<,||to&&
-to*,==to<=,==to>=
+to*,<=to!=
==to>=,==to<,+to*
&&to||,==to>=,==to<,+to*
==to<,-to/
==to!=,&&to||,&&to||1,==to!=1
==to!=,==to<=,==to>
<to>,<to>1,<to>2
==to<,==to>=,==to>,==to>=1
-to%,||to&&,+to-
+to*,-to+,-to*
==to!=,-to+,==to<=
==to<,==to>=,+to*,<=to!=
==to!=,+to/,<=to>=
&&to||,==to<,==to<1,+to*
+to*,==to!=
==to!=,==to>=,==to>,==to>=1
==to!=,==to!=1,-to+,==to<=
-to/,-to*,==to<=,==to>=
==to>=,==to<,&&to||
==to>,<to!=,+to/,<=to>=
==to<,==to<=,||to&&
+to-,&&to||,==to<=,==to>=
==to>,==to<,==to<=
-to%,==to!=,-to+,==to>
==to!=,-to*
-to%,-to%1,-to+,==to>
+to%,+to*,-to%,==to<,+to-
==to!=,==to<=,==to>=
-to/,==to!=
==to<,==to!=,==to<=
==to!=,<to!=,+to/,<=to>=
==to>,==to!=,-to/
-to/,-to/1,==to>=,==to<=
==to>,==to>1
-to+,+to/
==to>,==to>=,==to<=
-to/,==to<=,==to<=1
-to*,==to>,==to<=
+to/,+to/1
+to-,==to<=,==to>=
+to-,&&to||,==to<
-to/,==to!=,+to%
-to%,==to<,-to+,&&to||,==to>
-to%,==to>=,==to>,==to>=1
<to!=,<=to>=,+to-
+to-,==to<=,==to<=1
==to<=,==to<=1
+to-,&&to||,==to>,==to<
==to!=,==to>
==to>,+to%,==to>=,==to>=1
+to%,==to<,==to<=
&&to||,||to&&
==to<=,&&to||,==to>
-to*,==to>=,==to<=
+to-,==to>,==to<=
==to>,+to%,==to<=
==to<,-to%,==to<=
==to!=,&&to||,&&to||1,+to-
==to!=,<to!=,<=to>=,+to-
+to-,==to>,==to>1
==to>,==to<,-to/
<to>,<to!=,==to<=
==to>,+to%,+to*,==to<,+to-
==to<,==to<1,==to<=,&&to||
+to-,==to<=,==to>
==to<,==to>=,<=to>,&&to||
==to<=,==to!=,%to/
==to>=,==to<=,==to!=
==to!=,+to%,==to<=
==to>,<=to>=,+to-
==to>,<to!=,<=to>=,+to-
==to<,==to<=,&&to||
-to*,==to<=,==to<=1
-to*,-to*1,==to>=,==to>=1
==to!=,-to%,-to%1,&&to||
==to!=,<=to>=,+to-
==to>,==to<=,==to>1
==to!=,==to<=
==to>,&&to||,>to!=
==to!=,-to/
-to/,-to*,==to<=,==to<
==to!=,==to<=,&&to||,==to>
<=to<,<=to==,+to/
+to-,&&to||,==to<=,==to<
+to%,-to%,==to<=
+to-,==to>=,==to>
==to>,==to<,+to*,==to<1,+to-
==to!=,==to<
-to%,==to<=,==to>
==to<,==to>=,<=to!=,&&to||
&&to||,==to>
==to<,==to<=,&&to||
+to-,==to<,==to<=
-to*,-to*1,==to<=
-to+,==to<=,==to>=
+to-,+to/
==to!=,+to*
+to*,==to>=,==to<,+to-
==to<,-to%,-to+,==to>=
==to>=,==to!=,+to/
==to!=,==to<=,&&to||,==to!=1
==to<,==to<=,==to!=
+to-,+to/,<=to<
-to*,-to*1,==to<=,==to>=
+to-,&&to||,==to>=,==to>
==to>,-to/,+to%
==to>,==to<=,&&to||
==to>,-to%,+to%,-to+
==to<,+to*,-to%
+to*,<=to<
+to*,&&to||,+to-
==to<,==to<1,-to*
==to<=,==to>=
==to>=,==to<=,==to>
&&to||,==to>,==to!=
-to%,==to<=,&&to||
==to!=,==to<,==to>=
-to/,==to!=,+to/
==to!=,==to>
-to*,-to+,==to<=,==to>=
+to-,-to/,==to!=
==to!=,==to>,-to+,==to<=
+to/,&&to||
==to>,==to<,==to>=,==to>=1
-to/,-to*,==to>=,==to<=
==to<,==to<=,&&to||
==to>=,==to<,&&to||
==to!=,-to%,-to+,==to<=
==to<,-to%,==to>=,==to>=1
-to*,==to>=,==to<
-to%,==to>=,==to<=
==to!=,==to>,==to<=,+to*
-to%,==to!=,-to+,&&to||,==to>
-to/,-to*,==to>=,==to<
-to%,==to>=,==to<=,==to>
&&to||,==to>,||to&&
-to*,==to>=,==to>
+to-,==to>=,==to<
+to-,==to<,==to>
==to<,==to<=,==to>=
==to>,==to<=,==to>=
-to/,-to*,==to>=,==to>
+to%,==to>=,==to<=
<to>,==to>,==to>=
-to%,==to<,==to<=,==to>
-to*,-to+,==to>=
==to>,==to<,==to<=,&&to||
==to<,==to!=,==to<=,&&to||
==to>,==to<,-to+
&&to||,==to>,&&to||1
==to!=,==to<=,+to/
-to*,-to*1,==to>=,==to<
+to-,&&to||,==to<,==to<1
==to<=,==to<,+to*,-to+
==to<,+to*,-to%,==to<1,+to-
==to>,==to<=,==to<=1,&&to||
-to*,-to*1,==to>=,==to>
+to%,==to<,==to>=,==to>=1
-to+,==to>=,==to>
+to-,&&to||,==to>=,==to<
==to>,-to%,==to<=,==to>1
==to>,==to>=,==to<=,==to>1
==to>,-to%,-to+,==to>1,==to>=
==to!=,==to<,==to>=
+to%,-to%,==to>=,==to>=1
==to!=,==to>=,==to<=,==to>
-to+,==to<=,==to<=1
==to<=,==to!=
==to<,==to>=,==to<=,==to>
&&to||,==to>,&&to||1
==to<,==to<=,||to&&
==to<,-to%,==to<=,&&to||
-to*,-to+,==to>=,==to>=1
-to*,>to<
==to!=,==to>=,==to<=
==to<=,-to%
-to*,-to+,==to>=,==to<
==to>=,==to>
-to*,-to+,==to>=,==to>
==to!=,==to>=
==to!=,==to>
==to<=,==to>,&&to||
==to>,==to<,==to>=,==to<=
+to*,+to%
==to>,&&to||
+to/,+to*
==to<=,==to!=,==to>
-to%,==to!=,+to%,==to>=
==to<=,==to!=
==to<,==to<1,-to/
==to!=,-to%,==to<,==to>=
==to!=,-to%,&&to||,==to>=
==to!=,-to%,==to<,&&to||,==to>=
==to<=,&&to||,==to>
==to>,==to<=,&&to||,==to>1
==to!=,-to*
==to!=,==to<=,&&to||,==to>
==to<,==to<=,&&to||,==to>
==to<=,==to<,+to*,==to>,+to-
==to!=,==to>,==to<=,==to!=1
+to*,==to>=,+to-
==to>,==to<,+to*,&&to||,+to-
==to>,==to>=,||to&&
==to>,==to<,+to*,&&to||,==to<1,+to-
+to%,==to<=,&&to||
-to+,-to/,==to>=,==to>=1
==to!=,+to%,==to<=,&&to||
-to+,==to>,==to<=
+to*,==to>,==to<,+to-
-to%,-to+,==to<=,==to>
-to%,==to!=,-to+,==to<=,==to>
==to!=,==to!=1,==to>=,==to<=
+to%,==to<,==to<=,&&to||
==to!=,==to<,==to>=,==to<=
-to+,-to/,==to>=,==to<=
-to%,==to<,-to+,==to<=,==to>
==to!=,-to%,==to!=1,&&to||,==to>=
==to>,-to%,-to+,==to<=,==to>1
-to%,==to!=,==to<=
-to%,==to!=,==to<=,==to>
==to>,==to<=,+to%,+to*,&&to||,+to-
==to<,==to>=,==to<1,+to-
==to!=,-to%,==to<=
==to>,+to%,+to*,&&to||,==to<,+to-
==to>,+to%,+to*,+to-
+to%,==to<,+to*
==to>,+to*,==to>1,==to<,+to-
==to>,==to>=,&&to||
==to>,||to&&
-to%,==to<=,&&to||,==to>
==to<=,==to!=,==to!=1
==to<,==to<1,==to>=,==to<=
==to>,&&to||,==to>1
==to<,+to*,==to>,==to<1,+to-
==to<=,+to*,-to%,&&to||,==to>
==to>,+to*,==to>1,+to-
+to/,&&to||
==to>,==to<,-to/,&&to||
>=to>,+to/
==to>,&&to||,==to>1,==to!=
==to>,-to%,==to<=,==to!=
==to<,-to*
+to*,&&to||,==to>
==to<,==to!=,+to*,+to-
==to!=,==to<=
+to*,+to/
==to!=,==to>,==to>=,==to<=
==to!=,==to<=,+to-
==to>,&&to||
+to%,-to%,==to<=,&&to||
==to>,+to%,==to<=,&&to||
+to-,==to<,-to*
==to<=,&&to||,||to&&
==to!=,-to%,==to!=1,==to>=
&&to||,&&to||1
==to!=,+to%,+to*
==to>,==to<,+to*,+to-
+to-,==to>
==to<,==to<=,==to!=
==to>=,==to!=,==to!=1
==to<,==to!=,==to>=,==to<=
==to!=,==to<=,&&to||
==to>,==to>=,==to!=
==to<=,+to*,&&to||,==to>,+to-
==to!=,==to>,==to<=
==to!=,+to%,==to>=,==to<=
-to*,+to%
==to>,==to<=,==to>=,==to!=
==to>=,==to!=
==to!=,==to<=,+to*
==to>,==to<=,+to*,&&to||,==to>1,+to-
==to!=,+to*,==to>,==to<,+to-
+to/,-to*
-to%,+to%,==to<,==to>=
==to<,-to%,==to>=,==to<=
+to*,+to/
==to>,==to<=,==to>=,&&to||
==to<=,==to>,==to>=
==to<=,+to-
<to>,==to!=,==to>=
==to>,==to<=,||to&&
==to>,==to<=,==to!=
-to%,-to%1,&&to||,==to>=
-to%,==to>=,==to<=
==to!=,+to*,==to>,+to-
==to>,==to<=,==to<=1,==to!=
-to*,==to<=
<=to>=,+to*
==to<,==to!=,==to<=,+to*,-to+
==to>,+to%,+to*
&&to||,+to*
==to>,-to%,-to+,==to>1
&&to||,==to<=,+to-
-to%,==to<,==to<=
==to>,-to%,&&to||,==to>=
==to>,-to%,-to+,&&to||,==to>1
>=to>,+to-
==to<=,==to<,+to*,&&to||,==to>,+to-
==to!=,==to<=,+to*,&&to||,==to>,+to-
+to-,+to*
==to!=,-to*,+to%
==to>=,==to>=1
==to<=,+to*,==to>=,+to-
==to>,==to<,+to*
==to!=,-to%,==to>=,==to<=
==to>,%to/,>to<
==to!=,==to<,-to+,==to>=
==to>,==to<=,&&to||
==to<,+to%
==to>,==to<,%to/
==to<,==to<=,==to>=
+to-,>=to<=
+to/,>=to<=
-to%,==to>=,==to>
+to/,==to<
-to*,-to/,-to*1
-to*,>=to<=
+to%,+to*
-to+,>=to<=
==to<,==to!=,%to/
-to%,-to%1,==to<=,==to>
+to*,-to*,>=to<=
+to/,-to*,>=to<=
+to*,-to+,>=to<=
-to*,>to<=
==to>=,==to!=,-to%
==to!=,==to>,%to/
==to<=,==to<
==to!=,-to%
+to*,&&to||,==to>,==to<,+to-
+to-,-to*,>=to<=
==to<,+to*,==to>,+to-
==to!=,+to%,+to*,+to-
==to>=,==to<=,-to/
+to/,+to*
==to!=,==to<=,==to>=
==to>,+to%,==to>=,==to<=
+to/,-to+,>=to<=
==to<=,==to!=,-to%
==to!=,==to<=,==to<=1
-to/,-to/1
+to-,+to/,+to/1
==to>,==to<=,==to>=
<to!=,==to!=,<to>=
==to<=,+to*,-to%,&&to||,==to>,+to-
==to!=,==to<,-to*
+to-,-to+,>=to<=
-to%,-to%1
==to<,==to<=,&&to||
-to/,>=to<=
+to/,==to<=
==to!=,==to!=1,%to/
-to%,==to<,==to<=,==to>
<to!=,==to>=
+to*,-to%,==to>,==to<,+to-
<to!=,==to>=,<to>=
==to>=,==to>
==to!=,==to>=,==to<=
+to%,+to/
+to*,+to-
-to+,-to*
+to-,==to<,+to-1
-to%,==to<=,==to>=
+to/,==to!=
+to*,+to*1
+to%,==to<=,==to>=
+to*,+to-,+to-1
+to*,>=to>
==to!=,+to/,-to*
-to%,-to/
<to!=,==to!=
==to<,+to*,&&to||,==to>,==to<1,+to-
==to!=,==to<,==to<=
+to/,<=to>
+to*,<=to>
+to%,==to<,==to>=,==to<=
==to>=,-to%
==to!=,+to*,&&to||,==to>,==to<,+to-
+to/,<=to>=
+to-,+to-1
+to*,&&to||,==to>,+to-
-to%,-to*
+to/,<=to!=
+to/,||to&&
==to<=,==to<,+to*,-to+,+to-
&&to||,==to!=
<to!=,==to<=
+to-,+to-1
==to<=,==to!=,-to/
==to!=,==to!=1,+to*,+to-
+to-,==to!=,-to*
==to>,+to%,+to*,&&to||,+to-
==to>=,==to<=,-to%
+to%,==to<=,+to/
==to>,+to*,&&to||,==to>1,==to<,+to-
+to%,==to<=,==to<
-to%,-to%1,-to+,&&to||,==to>
==to>,==to<=,&&to||
==to<,==to>=,==to!=
-to%,==to<=
==to>,+to%,-to*,&&to||
==to!=,==to!=1,==to<=
==to<,==to<=
==to>,==to!=,-to/,&&to||
+to%,+to*,-to%
+to*,-to%,&&to||,==to>,==to<,+to-
==to<,+to*,-to%,+to-
==to>,==to<=,-to/
==to>,&&to||,==to>1,&&to||1
-to%,==to<
==to<=,==to<=1
==to<,==to>=
==to>,==to<=,==to<=1
==to<,==to<=,||to&&
==to!=,-to%
==to!=,-to%,==to<=
==to<,==to>=,+to-
==to!=,==to<=,==to<=1
==to<=,+to%,==to<,+to*,-to+
+to%,-to%,==to>=,==to<=
-to/,+to%,&&to||
==to!=,+to/
+to%,==to>
+to%,==to!=
==to>,==to<,+to*,&&to||
==to>,-to%,+to%,-to+,&&to||
==to<,==to<=,&&to||
==to!=,==to!=1,==to<=,&&to||
==to>,==to<=,-to/
==to!=,==to<,==to<=,&&to||
==to>,==to<,==to<=,==to>=
==to!=,-to%,==to>=
==to>,-to*,+to%
==to<,+to*,==to>
+to*,+to/
==to<,==to<=,==to<1,+to*,-to+
==to!=,==to!=1,==to<=,+to*
+to%,==to<=
==to<,-to%,==to>=
==to>,-to%
==to!=,-to%,==to<,-to+
==to>,==to>1,||to&&
+to%,+to*,-to%,+to-
==to!=,+to*,&&to||,==to>,+to-
+to*,+to*1
+to*,+to/
&&to||,+to-
==to>,==to>1,-to%
-to%,==to<,+to/
==to!=,==to>,==to<=,&&to||
&&to||,==to<
+to%,==to<=,==to!=
==to>,==to>1,&&to||
==to<=,==to<,+to*,==to>=
+to*,+to/
==to>,==to<=,==to>=,+to-
-to/,>=to==
+to%,==to<=,+to%1
==to<=,+to*,==to>,==to>=
==to>=,==to!=,==to!=1
==to>,+to/,-to*
==to!=,==to<=,==to<,+to*
+to*,-to%,==to>,+to-
==to!=,-to%,==to<=,&&to||
<=to>,+to%
+to-,-to*
==to>,+to%,+to*,&&to||
&&to||,-to%
+to-,==to>,-to*
-to%,==to<,+to%
==to<=,==to>=,+to/
+to-,+to/
+to*,<=to>=
+to*,+to*1
==to!=,==to<=,==to>=
-to%,==to<,==to>=,==to>
==to!=,==to<,==to<=,==to>=
+to-,-to%,==to<
+to-,-to%
==to<=,&&to||,==to!=
+to-,+to/
+to%,+to/
==to!=,+to*,==to>
==to<,+to*,&&to||,==to>
==to>=,+to%
<=to>=,+to-
+to-,+to/,-to*
==to<,+to/
==to>,==to<,-to%,&&to||,==to>=
==to!=,>to<=,%to/
==to<=,==to>
==to<,+to*,&&to||,==to>,+to-
==to!=,==to!=1,==to<=,==to>=
+to*,+to-
==to!=,==to>,==to!=1
+to-,==to>,-to%
==to>,+to*,==to>1
==to!=,==to<=,==to>=,+to-
-to*,>=to==
-to%,+to-,==to<=
+to*,+to-,+to*1
==to!=,==to>,==to<=,==to>=
+to*,+to*1
+to/,-to%
&&to||,+to/
==to<,==to<1,==to<=,==to>=
==to!=,-to%,==to!=1,-to+
-to%,+to%
<=to<,<=to>=,+to%
+to*,==to>,==to>=,==to<,+to-
==to<,==to!=,==to<=,==to>=
==to>,/to%,%to/
==to>=,+to%,-to/
+to*,+to%
==to!=,-to%,+to%
==to>,+to*,&&to||,==to>1,+to-
==to>,==to<=,-to*
==to<=,==to>=,==to<
==to<=,-to%,==to>=
==to!=,==to<=,+to*,-to%
==to!=,==to<=,+to*,-to+,+to-
-to%,==to>=,==to<,+to-
==to!=,-to%,==to<=,==to>=
==to<,==to<=,==to<=1
==to!=,==to>=,==to>
==to<,==to<=,==to<=1,&&to||
<=to!=,+to/
==to>,==to<=,==to>1,==to>=
-to%,+to-
==to>,==to>1,-to+,+to%
&&to||,+to/,-to*
<=to!=,+to/,&&to||
==to>,-to/,+to%,&&to||
==to<,==to>=,&&to||
+to/,<=to<,&&to||
==to<=,+to*,-to+,==to>
+to*,+to-,-to+,-to*
<=to>=,+to%
+to*,-to%,-to+,-to*
<to!=,==to<=,<to>=
==to!=,==to>,+to/
==to>,-to/,+to%,==to>=
==to>,==to<,-to/,==to>=
-to%,==to<=,==to<=1
==to>,+to%,==to<=,==to>=
+to-,<=to>=
-to%,+to%,+to-
==to!=,==to>,+to%
==to<,==to>=,||to&&
+to*,+to%,-to+
==to!=,+to%,==to>=
+to*,+to/,-to+,-to+1
<=to<,+to/
+to*,+to%,+to-,-to+
+to*,==to>=
<=to>,+to%
<=to<,<=to>,+to%
==to!=,+to*,-to+,+to-
==to>=,==to<
==to!=,==to>,-to%,-to+,&&to||
+to*,+to%,+to*1,-to+
>=to==,+to-
+to%,>=to==,+to-
+to/,+to-
+to-,<=to>
==to!=,==to<
+to/,+to%
<to<=,<to>=
<=to>=,<to==
<to==,<=to<
<=to==,<to==
==to>,==to<=
==to<,==to<=
==to<,==to>,==to<=
>to>=,==to<=
==to>,>to>=,==to<=
==to<=,>to<
==to>,==to<=,>to<
>to<,==to<
>to<,==to!=
>to<,+to%
+to/,>to<
+to/,>to<,==to<
+to/,>to<,==to!=
+to/,>to<,+to%
+to-,>to<
+to-,>to<,==to<
+to-,>to<,==to!=
+to-,>to<,+to%
>to>=,>to<
>to>=,>to<,==to<
>to>=,>to<,==to!=
>to>=,>to<,+to%
>=to==,+to-
+to%,+to-
+to/,+to-
+to-,+to*
>=to==,+to/
+to%,+to/
+to/,+to/1
+to*,+to/
>=to==,+to-
+to%,+to-
+to/,+to-
+to*,+to-
>=to==,<=to>=
<=to>=,+to%
<=to>=,+to/
<=to>=,+to*
<=to>=,+to-
>=to==,<=to>=,+to-
<=to>=,+to%,+to-
<=to>=,+to/,+to-
<=to>=,+to*,+to-
>=to==,<=to>=,+to-
<=to>=,+to%,+to-
<=to>=,+to/,+to-
<=to>=,+to-,+to*
>=to==,<=to>=,+to/
<=to>=,+to%,+to/
<=to>=,+to/,+to/1
<=to>=,+to*,+to/
<=to>,>=to==
<=to>,+to%
<=to>,+to/
<=to>,+to*
<=to>,+to-
<=to>,>=to==,+to-
<=to>,+to%,+to-
<=to>,+to/,+to-
<=to>,+to*,+to-
<=to>,>=to==,+to-
<=to>,+to%,+to-
<=to>,+to/,+to-
<=to>,+to-,+to*
<=to>,>=to==,+to/
<=to>,+to%,+to/
<=to>,+to/,+to/1
<=to>,+to*,+to/
>=to==,<=to<
<=to<,+to%
+to/,<=to<
<=to<,+to*
<=to<,+to-
>=to==,<=to<,+to-
<=to<,+to%,+to-
+to/,<=to<,+to-
<=to<,+to*,+to-
>=to==,<=to<,+to-
<=to<,+to%,+to-
+to/,<=to<,+to-
<=to<,+to-,+to*
>=to==,<=to<,+to/
<=to<,+to%,+to/
+to/,<=to<,+to/1
<=to<,+to*,+to/
>=to==,<=to!=
<=to!=,+to%
<=to!=,+to/
<=to!=,+to*
<=to!=,+to-
>=to==,<=to!=,+to-
<=to!=,+to%,+to-
<=to!=,+to/,+to-
<=to!=,+to*,+to-
>=to==,<=to!=,+to-
<=to!=,+to%,+to-
<=to!=,+to/,+to-
<=to!=,+to-,+to*
>=to==,<=to!=,+to/
<=to!=,+to%,+to/
<=to!=,+to/,+to/1
<=to!=,+to*,+to/
<=to!=,<=to<
<=to<,<=to==
!=to>,<=to<
!=to<,<=to<
!=to<,<=to!=
!=to<,<=to!=,<=to<
!=to<,<=to<,<=to==
!=to<,!=to>,<=to<
!=to==,<=to<
!=to==,<=to!=
!=to==,<=to!=,<=to<
!=to<,!=to==
!=to<,!=to==,<=to<
!=to<,!=to==,<=to!=
!=to<,!=to==,<=to!=,<=to<
!=to==,<=to<,<=to==
!=to<,!=to==,<=to<,<=to==
!=to>,!=to==,<=to<
!=to<,!=to>,!=to==,<=to<
&&to||,<=to==
!=to>,&&to||
!=to<,&&to||
!=to<,&&to||,<=to<
!=to<,&&to||,<=to!=
!=to<,&&to||,<=to!=,<=to<
!=to<,&&to||,<=to<,<=to==
!=to<,!=to>,&&to||,<=to<
!=to>=,==to>=
==to>,<=to==
!=to>,==to>
!=to<,==to>
!=to<,==to>,<=to<
!=to<,<=to!=,==to>
!=to<,<=to!=,==to>,<=to<
!=to<,==to>,<=to<,<=to==
!=to<,!=to>,==to>,<=to<
-to/,==to<
-to*,==to<
-to+,==to<
>to==,==to<=
==to<,>to>=
==to<,>to<=
==to<,>to<
==to<,>to!=
==to!=,>to==
>=to<=,==to>=
>=to<=,>to==,==to<=
>=to<=,==to!=,>to==
>=to>,==to>=
>=to>,>to==,==to<=
==to!=,>=to>,>to==
>=to<,==to>=
>=to<,>to==,==to<=
==to!=,>=to<,>to==
>=to!=,==to>=
>=to!=,>to==,==to<=
==to!=,>=to!=,>to==
-to%,==to>
==to<,-to%
==to!=,-to%
+to%,-to%
-to*,==to>
==to<,-to*
==to!=,-to*
+to%,-to*
-to%,-to*
-to%,-to*,==to>
==to<,-to%,-to*
==to!=,-to%,-to*
+to%,-to%,-to*
+to*,+to%
+to-,+to*
&&to||,+to*
+to-,!=to<=
+to-,!=to<=
!=to<,+to*
!=to<,+to%
!=to<,+to/
+to-,!=to<
||to&&,!=to<,+to%
||to&&,!=to<,+to/
+to-,||to&&,!=to<
!=to>=,!=to<,+to%
!=to>=,!=to<,+to/
+to-,!=to>=,!=to<
!=to<,+to%,!=to<=
!=to<,!=to<=,+to/
+to-,!=to<,!=to<=
!=to==,+to*
!=to==,+to%
!=to==,+to/
+to-,!=to==
||to&&,!=to==,+to%
||to&&,!=to==,+to/
+to-,||to&&,!=to==
!=to>=,!=to==,+to%
!=to>=,!=to==,+to/
+to-,!=to>=,!=to==
!=to==,+to%,!=to<=
!=to==,!=to<=,+to/
+to-,!=to==,!=to<=
+to/,+to-
+to/,+to%
+to/,+to/1
+to-,+to/
||to&&,+to/
||to&&,+to/,+to-
||to&&,+to/,+to%
||to&&,+to/,+to/1
+to-,||to&&,+to/
!=to>=,+to/
!=to>=,+to/,+to-
!=to>=,+to/,+to%
!=to>=,+to/,+to/1
+to-,!=to>=,+to/
+to/,!=to<=
+to/,+to-,!=to<=
+to/,+to%,!=to<=
+to/,!=to<=,+to/1
+to-,+to/,!=to<=
+to-,+to*,+to/,!=to<=
>to>=,>to!=
&&to||,>to>=
&&to||,||to&&
>to>=,||to&&
&&to||,>to>=,||to&&
&&to||,==to>=
>to>=,==to>=
&&to||,>to>=,==to>=
&&to||,==to>
>to>=,==to>
&&to||,>to>=,==to>
==to<,+to/
+to*,==to<
+to-,==to<
&&to||,==to!=
==to<,!=to>=
==to!=,!=to>=
==to<,==to!=,!=to>=
+to/,!=to>=
+to*,!=to>=
+to-,!=to>=
==to<,!=to<=
==to<,==to!=,!=to<=
+to*,!=to<=
==to<,!=to>
==to<,==to!=,!=to>
+to*,!=to>
==to!=,!=to<
!=to==,+to%
!=to==,+to/
&&to||,!=to==
&&to||,+to/
&&to||,+to-
&&to||,!=to<=
!=to<=,||to&&
!=to<=,+to/
+to-,!=to<=
&&to||,!=to>
!=to>,||to&&
!=to>,+to/
+to-,!=to>
!=to<,||to&&
!=to<,+to/
!=to<,+to-
==to<=,>to==
==to<,>to>=
==to<,>to<=
==to<,>to<
==to<,>to!=
==to!=,>to==
>to==,||to&&
==to>=,==to<=
==to>,==to>=
==to>,==to<=
==to>,==to>=,==to<=
==to<,==to!=
>=to<,>to==,>to>=
>=to!=,>to==,>to>=
>=to==,>to==,>to>=
||to&&,>to==,>to>=
||to&&,>=to<
>=to!=,||to&&
>=to==,||to&&
||to&&,||to&&1
||to&&,>to==,>to>=
||to&&,>=to<,>to==,>to>=
>=to!=,||to&&,>to==,>to>=
>=to==,||to&&,>to==,>to>=
||to&&,||to&&1,>to==,>to>=
>=to<,||to&&
>=to!=,||to&&
>=to==,||to&&
||to&&,||to&&1
>to==,>to>=,||to&&
>=to<,>to==,>to>=,||to&&
>=to!=,>to==,>to>=,||to&&
>=to==,>to==,>to>=,||to&&
||to&&,>to==,>to>=,||to&&1
>=to<,&&to||
>=to!=,&&to||
>=to==,&&to||
||to&&,&&to||
>to==,>to>=,&&to||
>=to<,>to==,>to>=,&&to||
>=to!=,>to==,>to>=,&&to||
>=to==,>to==,>to>=,&&to||
||to&&,>to==,>to>=,&&to||
>=to<,&&to||
>=to!=,&&to||
>=to==,&&to||
||to&&,&&to||
>to==,>to>=,&&to||
>=to<,>to==,>to>=,&&to||
>=to!=,>to==,>to>=,&&to||
>=to==,>to==,>to>=,&&to||
||to&&,>to==,>to>=,&&to||
==to>=,>=to<
>=to!=,==to>=
>=to==,==to>=
==to>=,||to&&
==to>=,||to&&
==to>=,||to&&,>=to<
>=to!=,==to>=,||to&&
>=to==,==to>=,||to&&
==to>=,||to&&,||to&&1
==to>=,||to&&
==to>=,>=to<,||to&&
>=to!=,==to>=,||to&&
>=to==,==to>=,||to&&
==to>=,||to&&,||to&&1
==to>=,&&to||
==to>=,>=to<,&&to||
>=to!=,==to>=,&&to||
>=to==,==to>=,&&to||
==to>=,||to&&,&&to||
==to>=,&&to||
==to>=,>=to<,&&to||
>=to!=,==to>=,&&to||
>=to==,==to>=,&&to||
==to>=,||to&&,&&to||
==to>=,>to==,>to>=
==to>=,>=to<,>to==,>to>=
>=to!=,==to>=,>to==,>to>=
>=to==,==to>=,>to==,>to>=
==to>=,||to&&,>to==,>to>=
==to>=,||to&&,>to==,>to>=
==to>=,||to&&,>=to<,>to==,>to>=
>=to!=,==to>=,||to&&,>to==,>to>=
>=to==,==to>=,||to&&,>to==,>to>=
==to>=,||to&&,||to&&1,>to==,>to>=
==to>=,>to==,>to>=,||to&&
==to>=,>=to<,>to==,>to>=,||to&&
>=to!=,==to>=,>to==,>to>=,||to&&
>=to==,==to>=,>to==,>to>=,||to&&
==to>=,||to&&,>to==,>to>=,||to&&1
==to>=,>to==,>to>=,&&to||
==to>=,>=to<,>to==,>to>=,&&to||
>=to!=,==to>=,>to==,>to>=,&&to||
>=to==,==to>=,>to==,>to>=,&&to||
==to>=,||to&&,>to==,>to>=,&&to||
==to>=,>to==,>to>=,&&to||
==to>=,>=to<,>to==,>to>=,&&to||
>=to!=,==to>=,>to==,>to>=,&&to||
>=to==,==to>=,>to==,>to>=,&&to||
==to>=,||to&&,>to==,>to>=,&&to||
==to>,==to<
==to>,&&to||
==to<,&&to||
==to>,==to<,&&to||
==to<,>to>=
==to!=,>to>=
==to>,>to<=
==to>,>to<
==to<,>to<
==to!=,>to<
==to>=,==to>=1
==to>=,==to!=
==to>=,==to>=1
==to>=,==to>=1
==to>=,==to>=1,==to>=2
==to>=,==to>=1,==to<=
==to>=,==to>=1,==to>
==to>=,==to>=1,==to<
==to!=,==to>=
==to>=,==to!=,==to>=1
==to<=,==to>=
==to<=,==to>=
==to<=,==to>=,==to>=1
==to<=,==to>=,==to<=1
==to<=,==to>=,==to>
==to<=,==to>=,==to<
==to<=,==to!=
==to<=,==to>=,==to!=
==to>=,==to>,==to>=1
==to>,==to<=
==to>,==to>1
==to>,==to<
==to>=,==to>,==to!=
-to%,==to<
-to%,==to!=
-to/,==to<
-to/,==to!=
-to%,-to+
-to+,-to+1
-to%,==to>=
==to>=,==to!=
==to<,==to!=
-to%,-to+
-to/,-to+
-to*,-to+
==to>=,==to>
==to>,==to>1
==to!=,==to>
==to>=,==to<
==to>,==to<
==to!=,==to<
%to/,>to!=
%to/,>to==
+to%,%to*
+to%,%to-
+to%,%to+
+to/,%to*
+to/,%to-
+to/,%to+
+to*,%to*
+to*,%to-
+to*,%to+
+to-,%to*
+to-,%to-
%to-,<to>=
+to%,<to>=
+to%,%to-,<to>=
+to/,<to>=
+to/,%to-,<to>=
+to*,<to>=
+to*,%to*,<to>=
+to*,%to-,<to>=
+to*,%to+,<to>=
+to-,<to>=
+to-,%to*,<to>=
+to-,%to-,<to>=
%to-,<to<=
+to%,%to-,<to<=
+to/,%to-,<to<=
+to*,<to<=
+to*,%to*,<to<=
+to*,%to-,<to<=
+to*,%to+,<to<=
+to-,<to<=
+to-,%to*,<to<=
+to-,%to-,<to<=
%to-,<to>
+to%,<to>
+to%,%to-,<to>
+to/,<to>
+to/,%to-,<to>
+to*,<to>
+to*,%to*,<to>
+to*,%to-,<to>
+to*,%to+,<to>
+to-,<to>
+to-,%to*,<to>
+to-,%to-,<to>
==to>,<to==
==to<,==to>=
==to<,==to>
>to>=,==to<
>to<,==to<
<=to>,>to<=
<=to>,>to==
<=to<,>to<=
<=to<,>to==
==to>=,<=to!=
==to<=,<=to==
<=to!=,==to>
<=to==,==to>
<=to!=,==to<
/to%,==to<
/to%,<=to!=,==to<
/to*,==to!=
/to-,==to<
/to-,<=to!=,==to<
/to-,==to!=
/to+,*to/
/to+,*to+
/to%,<to>=
<to<=,/to%
<to==,/to%
/to*,<to>=
<to<=,/to*
<to==,/to*
/to-,<to>=
<to<=,/to-
<to>,/to-
<to!=,/to-
<to==,/to-
<to<=,*to%
<to>,*to%
<to!=,*to%
/to-,*to%
<to<=,/to-,*to%
<to>,/to-,*to%
<to!=,/to-,*to%
<to<=,*to-
<to>,*to-
<to!=,*to-
/to-,*to-
<to<=,/to-,*to-
<to>,/to-,*to-
<to!=,/to-,*to-
*to+,<to<=
*to+,<to>
<to!=,*to+
*to+,/to-
*to+,<to<=,/to-
*to+,<to>,/to-
<to!=,*to+,/to-
||to&&,>to<=
||to&&,>to!=
*to/,>to==
*to-,>to==
>to>=,>to==
*to%,>to>=
*to/,>to>=
*to/,>to>=,>to==
*to-,>to>=
*to-,>to>=,>to==
*to/,>to<=
<to>=,!=to>=
/to-,<to>=,!=to>=
/to*,!=to>=
/to*,<to>=,!=to>=
<to<=,/to*,!=to>=
==to>,!=to<
<to==,==to>=
==to<=,<to==
==to>,<to==
==to!=,<to!=
<to==,==to!=
<to>=,<to!=
<to==,<to>=
==to>=,<to>=
==to>=,<to>=,<to!=
<to==,==to>=,<to>=
==to<=,<to>=
==to<=,<to>=,<to!=
==to<=,<to==,<to>=
==to>,<to>=
==to>,<to==,<to>=
<to>=,==to!=
<to>=,==to!=,<to!=
<to==,<to>=,==to!=
<to<=,<to!=
<to==,<to<=
==to>=,<to<=
==to>=,<to<=,<to!=
<to==,==to>=,<to<=
==to<=,<to<=
==to<=,<to<=,<to!=
==to<=,<to==,<to<=
==to>,<to<=
==to>,<to==,<to<=
<to<=,==to!=
<to<=,==to!=,<to!=
<to==,<to<=,==to!=
&&to||,<to>
&&to||,<to!=
<to==,&&to||
>=to<=,==to>=
>=to<=,==to<=
==to>,>=to<=
>=to<=,==to<
==to!=,>=to<=
==to>=,>=to<=
==to>=,>=to<=,==to>=1
==to>=,>=to<=,==to<=
==to>=,==to>,>=to<=
==to>=,>=to<=,==to<
==to!=,==to>=,>=to<=
==to<=,==to>=,>=to<=
==to<=,==to>=,>=to<=,==to<=1
==to<=,==to>=,==to>,>=to<=
==to<=,==to>=,>=to<=,==to<
==to<=,>=to<=,==to>=
==to<=,==to!=,>=to<=
==to>,>=to<=
==to>,>=to<=,==to>=
==to>,>=to<=,==to<=
==to>,==to>1,>=to<=
==to>,>=to<=,==to<
==to>,==to!=,>=to<=
==to>=,>=to>
>=to>,==to>=
==to>=,>=to>,==to>=1
>=to>,==to<=
==to>=,>=to>,==to>
==to>=,>=to>,==to<
>=to>,==to!=
==to>=,>=to>,==to!=
>=to>,==to>=
==to>=,>=to>,==to>=1
>=to>,==to>=,==to>=1
==to>=,>=to>,==to>=1,==to>=2
>=to>,==to!=,==to>=
==to>=,>=to>,==to!=,==to>=1
==to>=,>=to>,==to>=1,==to<=
==to>=,>=to>,==to>=1,==to>
==to>=,>=to>,==to>=1,==to<
==to<=,>=to>
==to<=,==to>=,>=to>
==to<=,>=to>,==to>=
==to<=,==to>=,>=to>,==to>=1
==to<=,>=to>,==to!=
==to<=,==to>=,>=to>,==to!=
==to<=,==to>=,>=to>,==to<=1
==to<=,==to>=,>=to>,==to>
==to<=,==to>=,>=to>,==to<
==to>=,==to>,>=to>
==to>=,==to>,>=to>,==to>=1
==to>=,==to>,>=to>,==to>1
==to>=,==to>,>=to>,==to<
==to>,>=to>,==to<=
==to>=,==to>,>=to>,==to!=
==to>=,>=to<
>=to<,==to>=
==to>=,>=to<,==to>=1
>=to<,==to<=
>=to<,==to>
>=to<,==to<
==to!=,>=to<
==to>=,==to!=,>=to<
>=to<,==to>=
==to>=,>=to<,==to>=1
>=to<,==to>=,==to>=1
==to>=,>=to<,==to>=1,==to>=2
==to!=,>=to<,==to>=
==to>=,==to!=,>=to<,==to>=1
==to>=,>=to<,==to>=1,==to<=
==to>=,>=to<,==to>=1,==to>
==to>=,>=to<,==to>=1,==to<
==to<=,>=to<
==to<=,==to>=,>=to<
==to<=,>=to<,==to>=
==to<=,==to>=,>=to<,==to>=1
==to<=,==to!=,>=to<
==to<=,==to>=,==to!=,>=to<
==to<=,==to>=,>=to<,==to<=1
==to<=,==to>=,>=to<,==to>
==to<=,==to>=,>=to<,==to<
==to>=,==to>,>=to<
==to>=,==to>,>=to<,==to>=1
==to>,>=to<,==to<=
==to>,>=to<,==to>1
==to>,>=to<,==to<
==to>=,==to>,==to!=,>=to<
==to>=,>=to!=
==to>=,>=to!=
==to>=,==to>=1,>=to!=
==to<=,>=to!=
==to>,>=to!=
==to<,>=to!=
==to!=,>=to!=
==to>=,==to!=,>=to!=
==to>=,>=to!=
==to>=,==to>=1,>=to!=
==to>=,==to>=1,>=to!=
==to>=,==to>=1,==to>=2,>=to!=
==to!=,==to>=,>=to!=
==to>=,==to!=,==to>=1,>=to!=
==to>=,==to>=1,==to<=,>=to!=
==to>=,==to>=1,==to>,>=to!=
==to>=,==to>=1,==to<,>=to!=
==to<=,>=to!=
==to<=,==to>=,>=to!=
==to<=,==to>=,>=to!=
==to<=,==to>=,==to>=1,>=to!=
==to<=,==to!=,>=to!=
==to<=,==to>=,==to!=,>=to!=
==to<=,==to>=,==to<=1,>=to!=
==to<=,==to>=,==to>,>=to!=
==to<=,==to>=,==to<,>=to!=
==to>=,==to>,>=to!=
==to>=,==to>,==to>=1,>=to!=
==to>,==to<=,>=to!=
==to>,==to>1,>=to!=
==to>,==to<,>=to!=
==to>=,==to>,==to!=,>=to!=
==to>=,>=to==,-to+
/to*,>=to==
==to>=,/to*,>=to==,-to+
>=to==,/to-
==to>=,>=to==,/to-,-to+
/to+,>=to==
/to+,==to>=,>=to==,-to+
==to!=,==to<=
==to!=,==to<
==to<,!=to>
==to!=,!=to>
==to>=,!=to>
==to<,==to>=
==to<,==to>=,!=to>
==to!=,==to>=
==to!=,==to>=,!=to>
==to<=,!=to>
==to<,==to<=
==to<,==to<=,!=to>
==to<=,==to!=
==to<=,==to!=,!=to>
==to>,!=to>
==to<,==to>
==to<,==to>,!=to>
==to>,==to!=
==to>,==to!=,!=to>
==to<,!=to>
==to<,==to<1
==to<,==to<1,!=to>
==to!=,==to<
==to!=,==to<,!=to>
==to!=,!=to>
==to<,==to!=
==to<,==to!=,!=to>
==to!=,==to!=1
==to!=,==to!=1,!=to>
!=to>,==to>=
==to<,==to>=
==to<,!=to>,==to>=
==to!=,==to>=
==to!=,!=to>,==to>=
==to>=,==to>=1
==to>=,!=to>,==to>=1
==to<,==to>=,==to>=1
==to<,==to>=,!=to>,==to>=1
==to!=,==to>=,==to>=1
==to!=,==to>=,!=to>,==to>=1
==to<=,==to>=
==to<=,!=to>,==to>=
==to<,==to<=,==to>=
==to<,==to<=,!=to>,==to>=
==to<=,==to!=,==to>=
==to<=,==to!=,!=to>,==to>=
==to>,==to>=
==to>,!=to>,==to>=
==to<,==to>,==to>=
==to<,==to>,!=to>,==to>=
==to>,==to!=,==to>=
==to>,==to!=,!=to>,==to>=
==to<,==to>=
==to<,!=to>,==to>=
==to<,==to<1,==to>=
==to<,==to<1,!=to>,==to>=
==to!=,==to<,==to>=
==to!=,==to<,!=to>,==to>=
==to!=,==to>=
==to!=,!=to>,==to>=
==to<,==to!=,==to>=
==to<,==to!=,!=to>,==to>=
==to!=,==to!=1,==to>=
==to!=,==to!=1,!=to>,==to>=
==to<=,!=to>
==to<,==to<=
==to<,==to<=,!=to>
==to<=,==to!=
==to<=,==to!=,!=to>
==to<=,==to>=
==to<=,==to>=,!=to>
==to<,==to<=,==to>=
==to<,==to<=,==to>=,!=to>
==to<=,==to!=,==to>=
==to<=,==to!=,==to>=,!=to>
==to<=,==to<=1
==to<=,==to<=1,!=to>
==to<,==to<=,==to<=1
==to<,==to<=,==to<=1,!=to>
==to<=,==to<=1,==to!=
==to<=,==to<=1,==to!=,!=to>
==to<=,==to>
==to<=,==to>,!=to>
==to<,==to<=,==to>
==to<,==to<=,==to>,!=to>
==to<=,==to>,==to!=
==to<=,==to>,==to!=,!=to>
==to<=,==to<
==to<=,==to<,!=to>
==to<,==to<=,==to<1
==to<,==to<=,==to<1,!=to>
==to<=,==to!=,==to<
==to<=,==to!=,==to<,!=to>
==to<=,==to!=
==to<=,==to!=,!=to>
==to<,==to<=,==to!=
==to<,==to<=,==to!=,!=to>
==to<=,==to!=,==to!=1
==to<=,==to!=,==to!=1,!=to>
==to!=,==to>=
==to>=,==to>=1
==to>=,==to<=
==to>=,==to!=
==to<=,>to>=
==to>,>to>=
==to<,>to>=
==to!=,>to>=
==to<=,>to<=
==to>,>to<=
==to<,>to<=
>to<=,==to!=
==to<=,>to<
==to>,>to<
==to<,>to<
>to<,==to!=
>to!=,==to<=
>to!=,==to>
>to!=,==to<
>to!=,==to!=
>to==,==to<=
>to==,==to>
>to==,==to<
>to==,==to!=
%to/,>to==
%to/,>to==,==to<=
%to/,>to==,==to>
%to/,>to==,==to<
%to/,>to==,==to!=
%to*,>to==
%to*,>to==,==to<=
%to*,>to==,==to>
%to*,>to==,==to<
%to*,>to==,==to!=
>to==,%to-
>to==,%to-,==to<=
>to==,%to-,==to>
>to==,==to<,%to-
>to==,%to-,==to!=
%to+,+to/
%to+,+to-
==to>,-to*
==to<,-to*
==to!=,-to*
==to>,-to+
==to<,-to+
==to!=,-to+
==to>,==to>=
==to<,==to>=
==to!=,==to>=
-to*,==to>=
==to>,-to*,==to>=
==to<,-to*,==to>=
==to!=,-to*,==to>=
-to+,==to>=
==to>,-to+,==to>=
==to<,-to+,==to>=
==to!=,-to+,==to>=
||to&&,==to<=
||to&&,==to>
||to&&,==to<
||to&&,==to!=
>to>=,==to<
>to>=,==to!=
||to&&,>to>=
||to&&,>to>=,==to<
||to&&,>to>=,==to!=
>to<=,==to<=
||to&&,>to<=,==to<=
>to<=,==to>
||to&&,>to<=,==to>
==to<,>to<
==to!=,>to<
||to&&,>to<
||to&&,==to<,>to<
||to&&,==to!=,>to<
>to!=,==to<=
||to&&,>to!=,==to<=
>to!=,==to>
||to&&,>to!=,==to>
==to<,>to==
==to!=,>to==
||to&&,>to==
||to&&,==to<,>to==
||to&&,==to!=,>to==
>to>=,>to!=
>to>=,>to==
>to<=,>to!=
>to==,>to<=
>to==,>to==1
>to==,+to%
>to>=,+to%
>to>=,>to==,+to%
>to<=,+to%
>to==,>to<=,+to%
>to<,+to%
>to!=,+to%
>to==,+to%
>to==,>to==1,+to%
>to==,+to/
>to>=,+to/
>to>=,>to==,+to/
>to<=,+to/
>to==,>to<=,+to/
>to<,+to/
>to!=,+to/
>to==,+to/
>to==,>to==1,+to/
>to==,+to*
>to>=,+to*
>to>=,>to==,+to*
>to<=,+to*
>to==,>to<=,+to*
>to<,+to-
>to!=,+to-
>to==,&&to||
>to>=,&&to||
>to>=,>to==,&&to||
>to<=,&&to||
>to==,>to<=,&&to||
&&to||,+to*
>to==,&&to||,+to*
>to>=,&&to||,+to*
>to>=,>to==,&&to||,+to*
>to<=,&&to||,+to*
>to==,>to<=,&&to||,+to*
+to-,&&to||
>to<,+to-,&&to||
>to!=,+to-,&&to||
/to%,>to>=
/to%,>to<=
>to<,/to%
>to<,/to%
>to<,/to%,>to>=
>to<,/to%,>to<=
>to<,>to<1,/to%
>to!=,/to%
>to!=,/to%,>to>=
>to!=,/to%,>to<=
>to<,>to!=,/to%
>to<,/to%,+to%
>to<,/to%,>to>=,+to%
>to<,/to%,+to%,>to<=
>to<,>to<1,/to%,+to%
>to!=,/to%,+to%
>to!=,/to%,>to>=,+to%
>to!=,/to%,+to%,>to<=
>to<,>to!=,/to%,+to%
>to<,/to%,+to/
>to<,/to%,>to>=,+to/
>to<,/to%,>to<=,+to/
>to<,>to<1,/to%,+to/
>to!=,/to%,+to/
>to!=,/to%,>to>=,+to/
>to!=,/to%,>to<=,+to/
>to<,>to!=,/to%,+to/
/to%,+to-
>to<,/to%,+to-
>to!=,/to%,+to-
/to%,+to-,&&to||
>to<,/to%,+to-,&&to||
>to!=,/to%,+to-,&&to||
>to==,/to*
>to>=,/to*
>to>=,>to==,/to*
>to<=,/to*
>to==,>to<=,/to*
/to*,+to*
>to==,/to*,+to*
>to>=,/to*,+to*
>to>=,>to==,/to*,+to*
>to<=,/to*,+to*
>to==,>to<=,/to*,+to*
/to*,+to-
>to<,/to*,+to-
>to!=,/to*,+to-
/to*,&&to||
>to==,/to*,&&to||
>to>=,/to*,&&to||
>to>=,>to==,/to*,&&to||
>to<=,/to*,&&to||
>to==,>to<=,/to*,&&to||
/to*,&&to||,+to*
>to==,/to*,&&to||,+to*
>to>=,/to*,&&to||,+to*
>to>=,>to==,/to*,&&to||,+to*
>to<=,/to*,&&to||,+to*
>to==,>to<=,/to*,&&to||,+to*
/to*,+to-,&&to||
>to<,/to*,+to-,&&to||
>to!=,/to*,+to-,&&to||
/to+,/to%
/to+,/to*
/to-,/to%
/to+,/to%
/to-,/to*
/to+,/to*
/to+,+to%
+to%,/to%
/to+,+to%,/to%
/to*,+to%
/to+,/to*,+to%
/to-,+to%
/to+,+to%
/to+,+to/
+to/,/to%
/to+,+to/,/to%
+to/,/to*
/to+,+to/,/to*
/to-,+to/
/to+,+to/
/to+,+to*
+to*,/to%
/to+,+to*,/to%
+to*,/to*
/to+,+to*,/to*
/to-,+to*
/to+,+to*
+to-,/to+
+to-,/to%
+to-,/to+,/to%
+to-,/to*
+to-,/to+,/to*
==to>=,/to-
==to>=,/to-,+to%
==to>=,/to-,+to/
==to>=,/to-,+to*
==to>=,/to+
==to>=,/to+,+to%
==to>=,/to+,+to/
==to>=,/to+,+to*
==to<=,/to+
==to<=,/to%
==to<=,/to+,/to%
==to<=,/to*
==to<=,/to+,/to*
==to<=,+to%
==to<=,/to+,+to%
==to<=,+to%,/to%
==to<=,/to+,+to%,/to%
==to<=,/to*,+to%
==to<=,/to+,/to*,+to%
==to<=,+to/
==to<=,/to+,+to/
==to<=,+to/,/to%
==to<=,/to+,+to/,/to%
==to<=,+to/,/to*
==to<=,/to+,+to/,/to*
==to<=,+to*
==to<=,/to+,+to*
==to<=,+to*,/to%
==to<=,/to+,+to*,/to%
==to<=,+to*,/to*
==to<=,/to+,+to*,/to*
==to<=,+to-
==to<=,+to-,/to+
==to<=,+to-,/to%
==to<=,+to-,/to+,/to%
==to<=,+to-,/to*
==to<=,+to-,/to+,/to*
/to+,==to>
==to>,/to%
/to+,==to>,/to%
==to>,/to*
/to+,==to>,/to*
==to>,/to+
/to+,==to>,/to+1
==to>,/to%,/to+
/to+,==to>,/to%,/to+1
==to>,/to*,/to+
/to+,==to>,/to*,/to+1
==to>,/to+,+to%
/to+,==to>,/to+1,+to%
==to>,/to%,/to+,+to%
/to+,==to>,/to%,/to+1,+to%
==to>,/to*,/to+,+to%
/to+,==to>,/to*,/to+1,+to%
==to>,/to+,+to/
/to+,==to>,/to+1,+to/
==to>,/to%,/to+,+to/
/to+,==to>,/to%,/to+1,+to/
==to>,/to*,/to+,+to/
/to+,==to>,/to*,/to+1,+to/
==to>,/to+,+to*
/to+,==to>,/to+1,+to*
==to>,/to%,/to+,+to*
/to+,==to>,/to%,/to+1,+to*
==to>,/to*,/to+,+to*
/to+,==to>,/to*,/to+1,+to*
==to<,/to+
==to<,/to%
==to<,/to+,/to%
==to<,/to*
==to<,/to+,/to*
==to<,+to%
==to<,/to+,+to%
==to<,+to%,/to%
==to<,/to+,+to%,/to%
==to<,/to*,+to%
==to<,/to+,/to*,+to%
==to<,+to/
==to<,/to+,+to/
==to<,+to/,/to%
==to<,/to+,+to/,/to%
==to<,+to/,/to*
==to<,/to+,+to/,/to*
==to<,+to*
==to<,/to+,+to*
==to<,+to*,/to%
==to<,/to+,+to*,/to%
==to<,+to*,/to*
==to<,/to+,+to*,/to*
==to<,+to-
==to<,+to-,/to+
==to<,+to-,/to%
==to<,+to-,/to+,/to%
==to<,+to-,/to*
==to<,+to-,/to+,/to*
==to<=,==to<=1
==to<=,==to>
==to<=,==to>=,==to>
==to<=,==to>,==to>1
==to<=,==to!=,==to>
==to<=,==to>,==to>1
==to<=,==to>=,==to>,==to>1
==to<=,==to>,==to>1,==to>2
==to<=,==to!=,==to>,==to>1
==to<=,==to<,==to>
==to<=,==to>=,==to<,==to>
==to<=,==to>,==to<,==to>1
==to<=,==to!=,==to<,==to>
==to<=,<=to!=,==to>
==to<=,==to>=,<=to!=,==to>
==to<=,<=to!=,==to>,==to>1
==to<=,==to<,==to>
==to<=,<=to!=,==to<,==to>
/to%,==to<=,==to<,==to>
/to%,==to<=,<=to!=,==to<,==to>
==to<=,/to-,==to<,==to>
==to<=,/to-,<=to!=,==to<,==to>
>to==,==to<=,==to>
>to>=,==to<=,==to>
>to>=,>to==,==to<=,==to>
>to<=,==to<=,==to>
>to==,>to<=,==to<=,==to>
==to<=,==to>,+to*
>to==,==to<=,==to>,+to*
>to>=,==to<=,==to>,+to*
>to>=,>to==,==to<=,==to>,+to*
>to<=,==to<=,==to>,+to*
>to==,>to<=,==to<=,==to>,+to*
==to<=,&&to||,==to>
>to==,==to<=,&&to||,==to>
>to>=,==to<=,&&to||,==to>
>to>=,>to==,==to<=,&&to||,==to>
>to<=,==to<=,&&to||,==to>
>to==,>to<=,==to<=,&&to||,==to>
==to<=,&&to||,==to>,+to*
>to==,==to<=,&&to||,==to>,+to*
>to>=,==to<=,&&to||,==to>,+to*
>to>=,>to==,==to<=,&&to||,==to>,+to*
>to<=,==to<=,&&to||,==to>,+to*
>to==,>to<=,==to<=,&&to||,==to>,+to*
==to<=,/to*,==to>
>to==,==to<=,/to*,==to>
>to>=,==to<=,/to*,==to>
>to>=,>to==,==to<=,/to*,==to>
>to<=,==to<=,/to*,==to>
>to==,>to<=,==to<=,/to*,==to>
==to<=,/to*,==to>,+to*
>to==,==to<=,/to*,==to>,+to*
>to>=,==to<=,/to*,==to>,+to*
>to>=,>to==,==to<=,/to*,==to>,+to*
>to<=,==to<=,/to*,==to>,+to*
>to==,>to<=,==to<=,/to*,==to>,+to*
==to<=,/to*,&&to||,==to>
>to==,==to<=,/to*,&&to||,==to>
>to>=,==to<=,/to*,&&to||,==to>
>to>=,>to==,==to<=,/to*,&&to||,==to>
>to<=,==to<=,/to*,&&to||,==to>
>to==,>to<=,==to<=,/to*,&&to||,==to>
==to<=,/to*,&&to||,==to>,+to*
>to==,==to<=,/to*,&&to||,==to>,+to*
>to>=,==to<=,/to*,&&to||,==to>,+to*
>to>=,>to==,==to<=,/to*,&&to||,==to>,+to*
>to<=,==to<=,/to*,&&to||,==to>,+to*
>to==,>to<=,==to<=,/to*,&&to||,==to>,+to*
==to<=,/to+,==to>
==to<=,==to>,/to%
==to<=,/to+,==to>,/to%
==to<=,/to*,==to>
==to<=,/to+,/to*,==to>
==to<=,==to>,+to%
==to<=,/to+,==to>,+to%
==to<=,==to>,+to%,/to%
==to<=,/to+,==to>,+to%,/to%
==to<=,/to*,==to>,+to%
==to<=,/to+,/to*,==to>,+to%
==to<=,+to/,==to>
==to<=,/to+,+to/,==to>
==to<=,+to/,==to>,/to%
==to<=,/to+,+to/,==to>,/to%
==to<=,+to/,/to*,==to>
==to<=,/to+,+to/,/to*,==to>
==to<=,+to*,==to>
==to<=,/to+,+to*,==to>
==to<=,+to*,==to>,/to%
==to<=,/to+,+to*,==to>,/to%
==to<=,+to*,/to*,==to>
==to<=,/to+,+to*,/to*,==to>
==to<=,+to-,==to>
==to<=,+to-,/to+,==to>
==to<=,+to-,==to>,/to%
==to<=,+to-,/to+,==to>,/to%
==to<=,+to-,/to*,==to>
==to<=,+to-,/to+,/to*,==to>
==to<=,==to<=1,==to>
==to<=,==to<=1,/to+,==to>
==to<=,==to<=1,==to>,/to%
==to<=,==to<=1,/to+,==to>,/to%
==to<=,==to<=1,/to*,==to>
==to<=,==to<=1,/to+,/to*,==to>
==to<=,==to<=1,==to>,+to%
==to<=,==to<=1,/to+,==to>,+to%
==to<=,==to<=1,==to>,+to%,/to%
==to<=,==to<=1,/to+,==to>,+to%,/to%
==to<=,==to<=1,/to*,==to>,+to%
==to<=,==to<=1,/to+,/to*,==to>,+to%
==to<=,==to<=1,+to/,==to>
==to<=,==to<=1,/to+,+to/,==to>
==to<=,==to<=1,+to/,==to>,/to%
==to<=,==to<=1,/to+,+to/,==to>,/to%
==to<=,==to<=1,+to/,/to*,==to>
==to<=,==to<=1,/to+,+to/,/to*,==to>
==to<=,==to<=1,+to*,==to>
==to<=,==to<=1,/to+,+to*,==to>
==to<=,==to<=1,+to*,==to>,/to%
==to<=,==to<=1,/to+,+to*,==to>,/to%
==to<=,==to<=1,+to*,/to*,==to>
==to<=,==to<=1,/to+,+to*,/to*,==to>
==to<=,==to<=1,+to-,==to>
==to<=,==to<=1,+to-,/to+,==to>
==to<=,==to<=1,+to-,==to>,/to%
==to<=,==to<=1,+to-,/to+,==to>,/to%
==to<=,==to<=1,+to-,/to*,==to>
==to<=,==to<=1,+to-,/to+,/to*,==to>
==to<=,==to<,==to>
==to<=,==to<,/to+,==to>
==to<=,==to<,==to>,/to%
==to<=,==to<,/to+,==to>,/to%
==to<=,==to<,/to*,==to>
==to<=,==to<,/to+,/to*,==to>
==to<=,==to<,==to>,+to%
==to<=,==to<,/to+,==to>,+to%
==to<=,==to<,==to>,+to%,/to%
==to<=,==to<,/to+,==to>,+to%,/to%
==to<=,==to<,/to*,==to>,+to%
==to<=,==to<,/to+,/to*,==to>,+to%
==to<=,==to<,+to/,==to>
==to<=,==to<,/to+,+to/,==to>
==to<=,==to<,+to/,==to>,/to%
==to<=,==to<,/to+,+to/,==to>,/to%
==to<=,==to<,+to/,/to*,==to>
==to<=,==to<,/to+,+to/,/to*,==to>
==to<=,==to<,+to*,==to>
==to<=,==to<,/to+,+to*,==to>
==to<=,==to<,+to*,==to>,/to%
==to<=,==to<,/to+,+to*,==to>,/to%
==to<=,==to<,+to*,/to*,==to>
==to<=,==to<,/to+,+to*,/to*,==to>
==to<=,==to<,+to-,==to>
==to<=,==to<,+to-,/to+,==to>
==to<=,==to<,+to-,==to>,/to%
==to<=,==to<,+to-,/to+,==to>,/to%
==to<=,==to<,+to-,/to*,==to>
==to<=,==to<,+to-,/to+,/to*,==to>
==to<=,==to<
==to<=,==to>=,==to<
==to<=,==to>,==to<
==to<=,==to!=,==to<
==to<=,==to>,==to<
==to<=,==to>=,==to>,==to<
==to<=,==to>,==to>1,==to<
==to<=,==to!=,==to>,==to<
==to<=,==to<,==to<1
==to<=,==to>=,==to<,==to<1
==to<=,==to>,==to<,==to<1
==to<=,==to!=,==to<,==to<1
==to<=,<=to!=,==to<
==to<=,==to>=,<=to!=,==to<
==to<=,<=to!=,==to<,==to>
==to<=,==to<,==to<1
==to<=,<=to!=,==to<,==to<1
/to%,==to<=,==to<,==to<1
/to%,==to<=,<=to!=,==to<,==to<1
==to<=,/to-,==to<,==to<1
==to<=,/to-,<=to!=,==to<,==to<1
>to==,==to<=,==to<
>to>=,==to<=,==to<
>to>=,>to==,==to<=,==to<
>to<=,==to<=,==to<
>to==,>to<=,==to<=,==to<
==to<=,==to<,+to*
>to==,==to<=,==to<,+to*
>to>=,==to<=,==to<,+to*
>to>=,>to==,==to<=,==to<,+to*
>to<=,==to<=,==to<,+to*
>to==,>to<=,==to<=,==to<,+to*
==to<=,&&to||,==to<
>to==,==to<=,&&to||,==to<
>to>=,==to<=,&&to||,==to<
>to>=,>to==,==to<=,&&to||,==to<
>to<=,==to<=,&&to||,==to<
>to==,>to<=,==to<=,&&to||,==to<
==to<=,&&to||,==to<,+to*
>to==,==to<=,&&to||,==to<,+to*
>to>=,==to<=,&&to||,==to<,+to*
>to>=,>to==,==to<=,&&to||,==to<,+to*
>to<=,==to<=,&&to||,==to<,+to*
>to==,>to<=,==to<=,&&to||,==to<,+to*
==to<=,/to*,==to<
>to==,==to<=,/to*,==to<
>to>=,==to<=,/to*,==to<
>to>=,>to==,==to<=,/to*,==to<
>to<=,==to<=,/to*,==to<
>to==,>to<=,==to<=,/to*,==to<
==to<=,/to*,==to<,+to*
>to==,==to<=,/to*,==to<,+to*
>to>=,==to<=,/to*,==to<,+to*
>to>=,>to==,==to<=,/to*,==to<,+to*
>to<=,==to<=,/to*,==to<,+to*
>to==,>to<=,==to<=,/to*,==to<,+to*
==to<=,/to*,&&to||,==to<
>to==,==to<=,/to*,&&to||,==to<
>to>=,==to<=,/to*,&&to||,==to<
>to>=,>to==,==to<=,/to*,&&to||,==to<
>to<=,==to<=,/to*,&&to||,==to<
>to==,>to<=,==to<=,/to*,&&to||,==to<
==to<=,/to*,&&to||,==to<,+to*
>to==,==to<=,/to*,&&to||,==to<,+to*
>to>=,==to<=,/to*,&&to||,==to<,+to*
>to>=,>to==,==to<=,/to*,&&to||,==to<,+to*
>to<=,==to<=,/to*,&&to||,==to<,+to*
>to==,>to<=,==to<=,/to*,&&to||,==to<,+to*
==to<=,/to+,==to<
==to<=,==to<,/to%
==to<=,/to+,==to<,/to%
==to<=,==to<,/to*
==to<=,/to+,==to<,/to*
==to<=,==to<,+to%
==to<=,/to+,==to<,+to%
==to<=,==to<,+to%,/to%
==to<=,/to+,==to<,+to%,/to%
==to<=,==to<,/to*,+to%
==to<=,/to+,==to<,/to*,+to%
==to<=,==to<,+to/
==to<=,/to+,==to<,+to/
==to<=,==to<,+to/,/to%
==to<=,/to+,==to<,+to/,/to%
==to<=,==to<,+to/,/to*
==to<=,/to+,==to<,+to/,/to*
==to<=,+to*,==to<
==to<=,/to+,+to*,==to<
==to<=,+to*,==to<,/to%
==to<=,/to+,+to*,==to<,/to%
==to<=,+to*,==to<,/to*
==to<=,/to+,+to*,==to<,/to*
==to<=,+to-,==to<
==to<=,+to-,/to+,==to<
==to<=,+to-,==to<,/to%
==to<=,+to-,/to+,==to<,/to%
==to<=,+to-,==to<,/to*
==to<=,+to-,/to+,==to<,/to*
==to<=,==to<=1,==to<
==to<=,==to<=1,/to+,==to<
==to<=,==to<=1,==to<,/to%
==to<=,==to<=1,/to+,==to<,/to%
==to<=,==to<=1,==to<,/to*
==to<=,==to<=1,/to+,==to<,/to*
==to<=,==to<=1,==to<,+to%
==to<=,==to<=1,/to+,==to<,+to%
==to<=,==to<=1,==to<,+to%,/to%
==to<=,==to<=1,/to+,==to<,+to%,/to%
==to<=,==to<=1,==to<,/to*,+to%
==to<=,==to<=1,/to+,==to<,/to*,+to%
==to<=,==to<=1,==to<,+to/
==to<=,==to<=1,/to+,==to<,+to/
==to<=,==to<=1,==to<,+to/,/to%
==to<=,==to<=1,/to+,==to<,+to/,/to%
==to<=,==to<=1,==to<,+to/,/to*
==to<=,==to<=1,/to+,==to<,+to/,/to*
==to<=,==to<=1,+to*,==to<
==to<=,==to<=1,/to+,+to*,==to<
==to<=,==to<=1,+to*,==to<,/to%
==to<=,==to<=1,/to+,+to*,==to<,/to%
==to<=,==to<=1,+to*,==to<,/to*
==to<=,==to<=1,/to+,+to*,==to<,/to*
==to<=,==to<=1,+to-,==to<
==to<=,==to<=1,+to-,/to+,==to<
==to<=,==to<=1,+to-,==to<,/to%
==to<=,==to<=1,+to-,/to+,==to<,/to%
==to<=,==to<=1,+to-,==to<,/to*
==to<=,==to<=1,+to-,/to+,==to<,/to*
==to<=,==to<,==to<1
==to<=,==to<,/to+,==to<1
==to<=,==to<,==to<1,/to%
==to<=,==to<,/to+,==to<1,/to%
==to<=,==to<,==to<1,/to*
==to<=,==to<,/to+,==to<1,/to*
==to<=,==to<,==to<1,+to%
==to<=,==to<,/to+,==to<1,+to%
==to<=,==to<,==to<1,+to%,/to%
==to<=,==to<,/to+,==to<1,+to%,/to%
==to<=,==to<,==to<1,/to*,+to%
==to<=,==to<,/to+,==to<1,/to*,+to%
==to<=,==to<,==to<1,+to/
==to<=,==to<,/to+,==to<1,+to/
==to<=,==to<,==to<1,+to/,/to%
==to<=,==to<,/to+,==to<1,+to/,/to%
==to<=,==to<,==to<1,+to/,/to*
==to<=,==to<,/to+,==to<1,+to/,/to*
==to<=,==to<,+to*,==to<1
==to<=,==to<,/to+,+to*,==to<1
==to<=,==to<,+to*,==to<1,/to%
==to<=,==to<,/to+,+to*,==to<1,/to%
==to<=,==to<,+to*,==to<1,/to*
==to<=,==to<,/to+,+to*,==to<1,/to*
==to<=,==to<,+to-,==to<1
==to<=,==to<,+to-,/to+,==to<1
==to<=,==to<,+to-,==to<1,/to%
==to<=,==to<,+to-,/to+,==to<1,/to%
==to<=,==to<,+to-,==to<1,/to*
==to<=,==to<,+to-,/to+,==to<1,/to*
==to<=,==to!=
==to<,==to<=
==to<,==to>
==to<,==to>=,==to>
==to<,==to>,==to>1
==to<,==to!=,==to>
==to<,==to>,==to>1
==to<,==to>=,==to>,==to>1
==to<,==to>,==to>1,==to>2
==to<,==to!=,==to>,==to>1
==to<,==to<1,==to>
==to<,==to>=,==to<1,==to>
==to<,==to>,==to<1,==to>1
==to<,==to!=,==to<1,==to>
==to<,<=to!=,==to>
==to<,==to>=,<=to!=,==to>
==to<,<=to!=,==to>,==to>1
==to<,==to<1,==to>
==to<,<=to!=,==to<1,==to>
/to%,==to<,==to<1,==to>
/to%,==to<,<=to!=,==to<1,==to>
==to<,/to-,==to<1,==to>
==to<,/to-,<=to!=,==to<1,==to>
>to==,==to<,==to>
>to>=,==to<,==to>
>to>=,>to==,==to<,==to>
>to<=,==to<,==to>
>to==,>to<=,==to<,==to>
==to<,==to>,+to*
>to==,==to<,==to>,+to*
>to>=,==to<,==to>,+to*
>to>=,>to==,==to<,==to>,+to*
>to<=,==to<,==to>,+to*
>to==,>to<=,==to<,==to>,+to*
==to<,&&to||,==to>
>to==,==to<,&&to||,==to>
>to>=,==to<,&&to||,==to>
>to>=,>to==,==to<,&&to||,==to>
>to<=,==to<,&&to||,==to>
>to==,>to<=,==to<,&&to||,==to>
==to<,&&to||,==to>,+to*
>to==,==to<,&&to||,==to>,+to*
>to>=,==to<,&&to||,==to>,+to*
>to>=,>to==,==to<,&&to||,==to>,+to*
>to<=,==to<,&&to||,==to>,+to*
>to==,>to<=,==to<,&&to||,==to>,+to*
==to<,/to*,==to>
>to==,==to<,/to*,==to>
>to>=,==to<,/to*,==to>
>to>=,>to==,==to<,/to*,==to>
>to<=,==to<,/to*,==to>
>to==,>to<=,==to<,/to*,==to>
==to<,/to*,==to>,+to*
>to==,==to<,/to*,==to>,+to*
>to>=,==to<,/to*,==to>,+to*
>to>=,>to==,==to<,/to*,==to>,+to*
>to<=,==to<,/to*,==to>,+to*
>to==,>to<=,==to<,/to*,==to>,+to*
==to<,/to*,&&to||,==to>
>to==,==to<,/to*,&&to||,==to>
>to>=,==to<,/to*,&&to||,==to>
>to>=,>to==,==to<,/to*,&&to||,==to>
>to<=,==to<,/to*,&&to||,==to>
>to==,>to<=,==to<,/to*,&&to||,==to>
==to<,/to*,&&to||,==to>,+to*
>to==,==to<,/to*,&&to||,==to>,+to*
>to>=,==to<,/to*,&&to||,==to>,+to*
>to>=,>to==,==to<,/to*,&&to||,==to>,+to*
>to<=,==to<,/to*,&&to||,==to>,+to*
>to==,>to<=,==to<,/to*,&&to||,==to>,+to*
==to<,/to+,==to>
==to<,==to>,/to%
==to<,/to+,==to>,/to%
==to<,/to*,==to>
==to<,/to+,/to*,==to>
==to<,==to>,+to%
==to<,/to+,==to>,+to%
==to<,==to>,+to%,/to%
==to<,/to+,==to>,+to%,/to%
==to<,/to*,==to>,+to%
==to<,/to+,/to*,==to>,+to%
==to<,+to/,==to>
==to<,/to+,+to/,==to>
==to<,+to/,==to>,/to%
==to<,/to+,+to/,==to>,/to%
==to<,+to/,/to*,==to>
==to<,/to+,+to/,/to*,==to>
==to<,+to*,==to>
==to<,/to+,+to*,==to>
==to<,+to*,==to>,/to%
==to<,/to+,+to*,==to>,/to%
==to<,+to*,/to*,==to>
==to<,/to+,+to*,/to*,==to>
==to<,+to-,==to>
==to<,+to-,/to+,==to>
==to<,+to-,==to>,/to%
==to<,+to-,/to+,==to>,/to%
==to<,+to-,/to*,==to>
==to<,+to-,/to+,/to*,==to>
==to<=,==to<,==to>
==to<=,==to<,/to+,==to>
==to<=,==to<,==to>,/to%
==to<=,==to<,/to+,==to>,/to%
==to<=,==to<,/to*,==to>
==to<=,==to<,/to+,/to*,==to>
==to<=,==to<,==to>,+to%
==to<=,==to<,/to+,==to>,+to%
==to<=,==to<,==to>,+to%,/to%
==to<=,==to<,/to+,==to>,+to%,/to%
==to<=,==to<,/to*,==to>,+to%
==to<=,==to<,/to+,/to*,==to>,+to%
==to<=,==to<,+to/,==to>
==to<=,==to<,/to+,+to/,==to>
==to<=,==to<,+to/,==to>,/to%
==to<=,==to<,/to+,+to/,==to>,/to%
==to<=,==to<,+to/,/to*,==to>
==to<=,==to<,/to+,+to/,/to*,==to>
==to<=,==to<,+to*,==to>
==to<=,==to<,/to+,+to*,==to>
==to<=,==to<,+to*,==to>,/to%
==to<=,==to<,/to+,+to*,==to>,/to%
==to<=,==to<,+to*,/to*,==to>
==to<=,==to<,/to+,+to*,/to*,==to>
==to<=,==to<,+to-,==to>
==to<=,==to<,+to-,/to+,==to>
==to<=,==to<,+to-,==to>,/to%
==to<=,==to<,+to-,/to+,==to>,/to%
==to<=,==to<,+to-,/to*,==to>
==to<=,==to<,+to-,/to+,/to*,==to>
==to<,==to<1,==to>
==to<,==to<1,/to+,==to>
==to<,==to<1,==to>,/to%
==to<,==to<1,/to+,==to>,/to%
==to<,==to<1,/to*,==to>
==to<,==to<1,/to+,/to*,==to>
==to<,==to<1,==to>,+to%
==to<,==to<1,/to+,==to>,+to%
==to<,==to<1,==to>,+to%,/to%
==to<,==to<1,/to+,==to>,+to%,/to%
==to<,==to<1,/to*,==to>,+to%
==to<,==to<1,/to+,/to*,==to>,+to%
==to<,==to<1,+to/,==to>
==to<,==to<1,/to+,+to/,==to>
==to<,==to<1,+to/,==to>,/to%
==to<,==to<1,/to+,+to/,==to>,/to%
==to<,==to<1,+to/,/to*,==to>
==to<,==to<1,/to+,+to/,/to*,==to>
==to<,==to<1,+to*,==to>
==to<,==to<1,/to+,+to*,==to>
==to<,==to<1,+to*,==to>,/to%
==to<,==to<1,/to+,+to*,==to>,/to%
==to<,==to<1,+to*,/to*,==to>
==to<,==to<1,/to+,+to*,/to*,==to>
==to<,==to<1,+to-,==to>
==to<,==to<1,+to-,/to+,==to>
==to<,==to<1,+to-,==to>,/to%
==to<,==to<1,+to-,/to+,==to>,/to%
==to<,==to<1,+to-,/to*,==to>
==to<,==to<1,+to-,/to+,/to*,==to>
==to<,==to<1
==to<,==to>=,==to<1
==to<,==to>,==to<1
==to<,==to!=,==to<1
==to<,==to>,==to<1
==to<,==to>=,==to>,==to<1
==to<,==to>,==to>1,==to<1
==to<,==to!=,==to>,==to<1
==to<,==to<1,==to<2
==to<,==to>=,==to<1,==to<2
==to<,==to>,==to<1,==to<2
==to<,==to!=,==to<1,==to<2
==to<,<=to!=,==to<1
==to<,==to>=,<=to!=,==to<1
==to<,<=to!=,==to<1,==to>
==to<,==to<1,==to<2
==to<,<=to!=,==to<1,==to<2
/to%,==to<,==to<1,==to<2
/to%,==to<,<=to!=,==to<1,==to<2
==to<,/to-,==to<1,==to<2
==to<,/to-,<=to!=,==to<1,==to<2
>to==,==to<,==to<1
>to>=,==to<,==to<1
>to>=,>to==,==to<,==to<1
>to<=,==to<,==to<1
>to==,>to<=,==to<,==to<1
==to<,==to<1,+to*
>to==,==to<,==to<1,+to*
>to>=,==to<,==to<1,+to*
>to>=,>to==,==to<,==to<1,+to*
>to<=,==to<,==to<1,+to*
>to==,>to<=,==to<,==to<1,+to*
==to<,&&to||,==to<1
>to==,==to<,&&to||,==to<1
>to>=,==to<,&&to||,==to<1
>to>=,>to==,==to<,&&to||,==to<1
>to<=,==to<,&&to||,==to<1
>to==,>to<=,==to<,&&to||,==to<1
==to<,&&to||,==to<1,+to*
>to==,==to<,&&to||,==to<1,+to*
>to>=,==to<,&&to||,==to<1,+to*
>to>=,>to==,==to<,&&to||,==to<1,+to*
>to<=,==to<,&&to||,==to<1,+to*
>to==,>to<=,==to<,&&to||,==to<1,+to*
==to<,/to*,==to<1
>to==,==to<,/to*,==to<1
>to>=,==to<,/to*,==to<1
>to>=,>to==,==to<,/to*,==to<1
>to<=,==to<,/to*,==to<1
>to==,>to<=,==to<,/to*,==to<1
==to<,/to*,==to<1,+to*
>to==,==to<,/to*,==to<1,+to*
>to>=,==to<,/to*,==to<1,+to*
>to>=,>to==,==to<,/to*,==to<1,+to*
>to<=,==to<,/to*,==to<1,+to*
>to==,>to<=,==to<,/to*,==to<1,+to*
==to<,/to*,&&to||,==to<1
>to==,==to<,/to*,&&to||,==to<1
>to>=,==to<,/to*,&&to||,==to<1
>to>=,>to==,==to<,/to*,&&to||,==to<1
>to<=,==to<,/to*,&&to||,==to<1
>to==,>to<=,==to<,/to*,&&to||,==to<1
==to<,/to*,&&to||,==to<1,+to*
>to==,==to<,/to*,&&to||,==to<1,+to*
>to>=,==to<,/to*,&&to||,==to<1,+to*
>to>=,>to==,==to<,/to*,&&to||,==to<1,+to*
>to<=,==to<,/to*,&&to||,==to<1,+to*
>to==,>to<=,==to<,/to*,&&to||,==to<1,+to*
==to<,/to+,==to<1
==to<,==to<1,/to%
==to<,/to+,==to<1,/to%
==to<,==to<1,/to*
==to<,/to+,==to<1,/to*
==to<,==to<1,+to%
==to<,/to+,==to<1,+to%
==to<,==to<1,+to%,/to%
==to<,/to+,==to<1,+to%,/to%
==to<,==to<1,/to*,+to%
==to<,/to+,==to<1,/to*,+to%
==to<,==to<1,+to/
==to<,/to+,==to<1,+to/
==to<,==to<1,+to/,/to%
==to<,/to+,==to<1,+to/,/to%
==to<,==to<1,+to/,/to*
==to<,/to+,==to<1,+to/,/to*
==to<,+to*,==to<1
==to<,/to+,+to*,==to<1
==to<,+to*,==to<1,/to%
==to<,/to+,+to*,==to<1,/to%
==to<,+to*,==to<1,/to*
==to<,/to+,+to*,==to<1,/to*
==to<,+to-,==to<1
==to<,+to-,/to+,==to<1
==to<,+to-,==to<1,/to%
==to<,+to-,/to+,==to<1,/to%
==to<,+to-,==to<1,/to*
==to<,+to-,/to+,==to<1,/to*
==to<=,==to<,==to<1
==to<=,==to<,/to+,==to<1
==to<=,==to<,==to<1,/to%
==to<=,==to<,/to+,==to<1,/to%
==to<=,==to<,==to<1,/to*
==to<=,==to<,/to+,==to<1,/to*
==to<=,==to<,==to<1,+to%
==to<=,==to<,/to+,==to<1,+to%
==to<=,==to<,==to<1,+to%,/to%
==to<=,==to<,/to+,==to<1,+to%,/to%
==to<=,==to<,==to<1,/to*,+to%
==to<=,==to<,/to+,==to<1,/to*,+to%
==to<=,==to<,==to<1,+to/
==to<=,==to<,/to+,==to<1,+to/
==to<=,==to<,==to<1,+to/,/to%
==to<=,==to<,/to+,==to<1,+to/,/to%
==to<=,==to<,==to<1,+to/,/to*
==to<=,==to<,/to+,==to<1,+to/,/to*
==to<=,==to<,+to*,==to<1
==to<=,==to<,/to+,+to*,==to<1
==to<=,==to<,+to*,==to<1,/to%
==to<=,==to<,/to+,+to*,==to<1,/to%
==to<=,==to<,+to*,==to<1,/to*
==to<=,==to<,/to+,+to*,==to<1,/to*
==to<=,==to<,+to-,==to<1
==to<=,==to<,+to-,/to+,==to<1
==to<=,==to<,+to-,==to<1,/to%
==to<=,==to<,+to-,/to+,==to<1,/to%
==to<=,==to<,+to-,==to<1,/to*
==to<=,==to<,+to-,/to+,==to<1,/to*
==to<,==to<1,==to<2
==to<,==to<1,/to+,==to<2
==to<,==to<1,==to<2,/to%
==to<,==to<1,/to+,==to<2,/to%
==to<,==to<1,==to<2,/to*
==to<,==to<1,/to+,==to<2,/to*
==to<,==to<1,==to<2,+to%
==to<,==to<1,/to+,==to<2,+to%
==to<,==to<1,==to<2,+to%,/to%
==to<,==to<1,/to+,==to<2,+to%,/to%
==to<,==to<1,==to<2,/to*,+to%
==to<,==to<1,/to+,==to<2,/to*,+to%
==to<,==to<1,==to<2,+to/
==to<,==to<1,/to+,==to<2,+to/
==to<,==to<1,==to<2,+to/,/to%
==to<,==to<1,/to+,==to<2,+to/,/to%
==to<,==to<1,==to<2,+to/,/to*
==to<,==to<1,/to+,==to<2,+to/,/to*
==to<,==to<1,+to*,==to<2
==to<,==to<1,/to+,+to*,==to<2
==to<,==to<1,+to*,==to<2,/to%
==to<,==to<1,/to+,+to*,==to<2,/to%
==to<,==to<1,+to*,==to<2,/to*
==to<,==to<1,/to+,+to*,==to<2,/to*
==to<,==to<1,+to-,==to<2
==to<,==to<1,+to-,/to+,==to<2
==to<,==to<1,+to-,==to<2,/to%
==to<,==to<1,+to-,/to+,==to<2,/to%
==to<,==to<1,+to-,==to<2,/to*
==to<,==to<1,+to-,/to+,==to<2,/to*
==to<,==to!=
==to>,||to&&
==to<,||to&&
==to!=,||to&&
>to>=,&&to||
>to<,&&to||
>to!=,+to%
>to!=,+to/
>to!=,+to-
==to>,&&to||
==to>,>to>=
>to<,==to>
>to!=,==to>
+to%,==to>
>to!=,+to/,==to>
==to<,>to>=
>to<,==to<
==to<,>to!=
==to<,+to%
==to<,+to%,>to>=
>to<,==to<,+to%
==to<,>to!=,+to%
==to<,+to/
==to<,+to/,>to>=
>to<,==to<,+to/
==to<,>to!=,+to/
==to<,+to-
==to<,+to-,>to>=
>to<,==to<,+to-
==to<,>to!=,+to-
==to!=,&&to||
==to!=,>to>=
==to!=,>to<
==to!=,>to!=
==to!=,+to%
==to!=,>to!=,+to/
&&to||,&&to||1
>to>=,&&to||
>to!=,+to%
>to!=,+to/
+to-,>to!=
>to==,==to<=
==to<=,>to>=
==to<=,>to>=,&&to||
>to<,==to<=
>to<,==to<=,&&to||
==to>,>to>=
==to>,>to<
==to>,>to!=
==to>,+to%
==to>,>to<,+to%
==to>,+to/
==to>,>to!=,+to/
+to-,==to>
+to-,==to>,>to!=
>to>=,==to<
>to<,==to<
>to!=,==to<
+to%,==to<
>to!=,+to%,==to<
>to>=,==to<,+to/
>to<,==to<,+to/
>to!=,==to<,+to/
+to-,>to>=,==to<
+to-,>to<,==to<
+to-,>to!=,==to<
&&to||,==to!=
>to>=,==to!=
>to<,==to!=
>to!=,==to!=
+to%,==to!=
>to!=,==to!=,+to/
+to-,>to!=,==to!=
&&to||,&&to||1
&&to||,&&to||1
&&to||,&&to||1,&&to||2
==to>=,>to>=
&&to||,>to>=
==to>=,&&to||,>to>=
>to!=,+to%
>to!=,+to/
>to!=,+to-
==to>,>to>=
==to>,>to<
>to!=,==to>
+to%,==to>
+to%,==to>,>to>=
+to%,==to>,>to<
>to!=,+to%,==to>
+to/,==to>
+to/,==to>,>to>=
+to/,==to>,>to<
>to!=,+to/,==to>
==to>,+to-
==to>,>to>=,+to-
==to>,>to<,+to-
>to!=,==to>,+to-
&&to||,==to<
>to>=,==to<
==to<,>to<
>to!=,==to<
+to%,==to<
>to!=,+to/,==to<
>to!=,==to<,+to-
&&to||,==to!=
>to>=,==to!=
==to!=,>to<
>to!=,==to!=
+to%,==to!=
>to!=,+to/,==to!=
>to!=,==to!=,+to-
>to<=,>to>=
>to<,>to<=
<to<=,||to&&
<to!=,||to&&
<to<=,<to<=1
||to&&,<to<=
+to%,<to!=
<to!=,||to&&
+to%,<to==
+to/,<to==
<to==,+to-
+to/,<to<=,<to<=1
+to/,<to!=,<to<=
+to/,<to==,<to<=
+to/,+to%,<to<=
+to/,+to%,<to!=
+to*,<to>=
+to-,<to==
+to/,+to/1,<to!=,<to>=,<to<=
+to/,<to!=,<to>=,+to-,<to<=
+to/,+to/1,<to!=,<to!=1,<to>=
+to/,<to!=,<to!=1,<to>=,+to-
+to-,+to/,<to!=,<to!=1,<to>=
+to-,<to!=,<to!=1,<to>=,+to-1
<to<=,<to<=1
<to<=,||to&&
<to<=,<to<=1
<to<=,<to<=1,<to<=2
+to/,<to<=
+to/,<to<=,<to<=1
+to/,<to<=,<to<=1,<to<=2
||to&&,<to!=
<to==,+to%
+to/,<to==,<to<=
+to%,<to!=
+to%,<to==
+to-,+to%
+to-,+to%,<to!=
+to-,+to%,<to==
+to/,+to%,<to!=,<to<=
+to/,+to%,<to==,<to<=
+to/,+to/1
+to/,<to<=
<to<=,+to/,<to<=1
+to/,+to/1,<to<=
+to/,<to<=,+to/1,<to<=1
<to<=,+to/,<to<=1
+to/,<to!=,<to<=
+to/,<to==,<to<=
+to%,+to/,<to<=
+to/,+to/1,<to<=
+to/,+to-,<to<=
<to<=,+to/,<to<=1,<to<=2
+to%,<to!=,+to/,<to<=
+to/,<to==,<to<=
+to%,+to/,<to==,<to<=
+to/,+to/1,<to==,<to<=
+to/,<to==,+to-,<to<=
+to/,+to/1,<to<=
+to/,<to<=,+to/1,<to<=1
+to/,<to<=,+to/1,<to<=1,<to<=2
+to/,+to/1,<to!=,<to<=,<to<=1
+to/,+to/1,<to==,<to<=,<to<=1
+to/,+to%,+to/1,<to<=,<to<=1
+to/,+to%,<to!=,+to/1,<to<=
+to-,+to/,<to<=
+to-,+to/,<to!=,<to<=
+to-,+to/,<to==,<to<=
+to*,<to>
+to*,<to<=,||to&&
+to*,||to&&,<to!=
+to-,<to==
+to-,+to-1
+to-,+to-1,<to==
+to-,+to/,<to<=
+to-,+to/,<to!=,<to<=
+to-,+to/,<to==,<to<=
==to<=,>to>=
<to<=,==to>
==to>,<to<=
<to<=,==to>,<to<=1
+to/,==to>
+to/,<to<=,==to>
+to/,==to>,<to<=
+to/,<to<=,==to>,<to<=1
==to>,<to<=
<to<=,==to>,<to<=1
==to>,<to<=,<to<=1
<to<=,==to>,<to<=1,<to<=2
+to/,==to>,<to<=
+to/,<to<=,==to>,<to<=1
+to/,==to>,<to<=,<to<=1
+to/,<to<=,==to>,<to<=1,<to<=2
+to/,==to>
<to<=,+to/,==to>
+to/,==to>,<to<=
<to<=,+to/,==to>,<to<=1
+to/,+to/1,==to>
+to/,<to<=,+to/1,==to>
+to/,+to/1,==to>,<to<=
+to/,<to<=,+to/1,==to>,<to<=1
+to/,==to>,<to<=
<to<=,+to/,==to>,<to<=1
+to/,==to>,<to<=,<to<=1
<to<=,+to/,==to>,<to<=1,<to<=2
+to/,+to/1,==to>,<to<=
+to/,<to<=,+to/1,==to>,<to<=1
+to/,+to/1,==to>,<to<=,<to<=1
+to/,<to<=,+to/1,==to>,<to<=1,<to<=2
>to!=,+to%
+to/,>to!=
+to*,>to>=
>to<,+to*
>to!=,+to*
+to%,+to*
+to%,+to*,>to>=
>to<,+to%,+to*
>to!=,+to%,+to*
+to/,+to*
+to/,+to*,>to>=
>to<,+to/,+to*
>to!=,+to/,+to*
+to*,+to-
+to*,+to-,>to>=
>to<,+to*,+to-
>to!=,+to*,+to-
==to<,+to*
==to<,+to*,>to>=
>to<,==to<,+to*
==to<,>to!=,+to*
==to<,+to%,+to*
==to<,+to%,+to*,>to>=
>to<,==to<,+to%,+to*
==to<,>to!=,+to%,+to*
==to<,+to/,+to*
==to<,+to/,+to*,>to>=
>to<,==to<,+to/,+to*
==to<,>to!=,+to/,+to*
==to<,+to*,+to-
==to<,+to*,+to-,>to>=
>to<,==to<,+to*,+to-
==to<,>to!=,+to*,+to-
>to<=,+to*
>to<=,+to*,>to>=
>to<,>to<=,+to*
>to!=,>to<=,+to*
>to<=,+to%,+to*
>to<=,+to%,+to*,>to>=
>to<,>to<=,+to%,+to*
>to!=,>to<=,+to%,+to*
+to/,>to<=,+to*
+to/,>to<=,+to*,>to>=
>to<,+to/,>to<=,+to*
>to!=,+to/,>to<=,+to*
>to<=,+to*,+to-
>to<=,+to*,+to-,>to>=
>to<,>to<=,+to*,+to-
>to!=,>to<=,+to*,+to-
==to<,>to<=,+to*
==to<,>to<=,+to*,>to>=
>to<,==to<,>to<=,+to*
==to<,>to!=,>to<=,+to*
==to<,>to<=,+to%,+to*
==to<,>to<=,+to%,+to*,>to>=
>to<,==to<,>to<=,+to%,+to*
==to<,>to!=,>to<=,+to%,+to*
==to<,+to/,>to<=,+to*
==to<,+to/,>to<=,+to*,>to>=
>to<,==to<,+to/,>to<=,+to*
==to<,>to!=,+to/,>to<=,+to*
==to<,>to<=,+to*,+to-
==to<,>to<=,+to*,+to-,>to>=
>to<,==to<,>to<=,+to*,+to-
==to<,>to!=,>to<=,+to*,+to-
+to*,==to>,>to>=
>to<=,+to*,==to>,>to>=
>to<,+to*,==to>
>to<,>to<=,+to*,==to>
>to!=,+to*,==to>
>to!=,>to<=,+to*,==to>
+to%,+to*,==to>
>to<=,+to%,+to*,==to>
>to!=,+to/,+to*,==to>
>to!=,+to/,>to<=,+to*,==to>
==to!=,+to*,>to>=
==to!=,>to<=,+to*,>to>=
==to!=,>to<,+to*
==to!=,>to<,>to<=,+to*
==to!=,>to!=,+to*
==to!=,>to!=,>to<=,+to*
==to!=,+to%,+to*
==to!=,>to<=,+to%,+to*
==to!=,>to!=,+to/,+to*
==to!=,>to!=,+to/,>to<=,+to*
+to-,>to!=
==to>,+to%
==to>,>to<=,+to%
==to>,>to<=,>to>=,+to%
>to<,==to>,>to<=,+to%
==to>,>to!=,>to<=,+to%
==to>,>to<=,+to%,+to%1
==to>,>to<=,+to%,>to>=,+to%1
>to<,==to>,>to<=,+to%,+to%1
==to>,>to!=,>to<=,+to%,+to%1
==to>,+to/,>to<=,+to%
==to>,+to/,>to<=,>to>=,+to%
>to<,==to>,+to/,>to<=,+to%
==to>,>to!=,+to/,>to<=,+to%
==to>,>to<=,+to-,+to%
==to>,>to<=,+to-,>to>=,+to%
>to<,==to>,>to<=,+to-,+to%
==to>,>to!=,>to<=,+to-,+to%
==to<,==to>,>to<=,+to%
==to<,==to>,>to<=,>to>=,+to%
>to<,==to<,==to>,>to<=,+to%
==to<,==to>,>to!=,>to<=,+to%
==to<,==to>,>to<=,+to%,+to%1
==to<,==to>,>to<=,+to%,>to>=,+to%1
>to<,==to<,==to>,>to<=,+to%,+to%1
==to<,==to>,>to!=,>to<=,+to%,+to%1
==to<,==to>,+to/,>to<=,+to%
==to<,==to>,+to/,>to<=,>to>=,+to%
>to<,==to<,==to>,+to/,>to<=,+to%
==to<,==to>,>to!=,+to/,>to<=,+to%
==to<,==to>,>to<=,+to-,+to%
==to<,==to>,>to<=,+to-,>to>=,+to%
>to<,==to<,==to>,>to<=,+to-,+to%
==to<,==to>,>to!=,>to<=,+to-,+to%
==to>,>to<=,==to>1,>to>=,+to%
>to<,==to>,>to<=,==to>1,+to%
==to>,>to!=,>to<=,==to>1,+to%
==to>,>to<=,+to%,==to>1,+to%1
==to>,>to!=,+to/,>to<=,==to>1,+to%
==to!=,==to>,>to<=,>to>=,+to%
==to!=,>to<,==to>,>to<=,+to%
==to!=,==to>,>to!=,>to<=,+to%
==to!=,==to>,>to<=,+to%,+to%1
==to!=,==to>,>to!=,+to/,>to<=,+to%
==to>,>to!=,+to%
==to>,>to!=,>to>=,+to%
>to<,==to>,>to!=,+to%
==to>,>to!=,>to!=1,+to%
==to>,+to%,>to!=,+to%1
==to>,+to%,>to!=,>to>=,+to%1
>to<,==to>,+to%,>to!=,+to%1
==to>,>to!=,+to%,>to!=1,+to%1
==to>,+to/,>to!=,+to%
==to>,+to/,>to!=,>to>=,+to%
>to<,==to>,+to/,>to!=,+to%
==to>,>to!=,+to/,>to!=1,+to%
==to>,>to!=,+to-,+to%
==to>,>to!=,+to-,>to>=,+to%
>to<,==to>,>to!=,+to-,+to%
==to>,>to!=,>to!=1,+to-,+to%
==to<,==to>,>to!=,+to%
==to<,==to>,>to!=,>to>=,+to%
>to<,==to<,==to>,>to!=,+to%
==to<,==to>,>to!=,>to!=1,+to%
==to<,==to>,+to%,>to!=,+to%1
==to<,==to>,+to%,>to!=,>to>=,+to%1
>to<,==to<,==to>,+to%,>to!=,+to%1
==to<,==to>,>to!=,+to%,>to!=1,+to%1
==to<,==to>,+to/,>to!=,+to%
==to<,==to>,+to/,>to!=,>to>=,+to%
>to<,==to<,==to>,+to/,>to!=,+to%
==to<,==to>,>to!=,+to/,>to!=1,+to%
==to<,==to>,>to!=,+to-,+to%
==to<,==to>,>to!=,+to-,>to>=,+to%
>to<,==to<,==to>,>to!=,+to-,+to%
==to<,==to>,>to!=,>to!=1,+to-,+to%
==to>,>to!=,==to>1,>to>=,+to%
>to<,==to>,>to!=,==to>1,+to%
==to>,>to!=,>to!=1,==to>1,+to%
==to>,+to%,>to!=,==to>1,+to%1
==to>,>to!=,+to/,>to!=1,==to>1,+to%
==to!=,==to>,>to!=,>to>=,+to%
==to!=,>to<,==to>,>to!=,+to%
==to!=,==to>,>to!=,>to!=1,+to%
==to!=,==to>,+to%,>to!=,+to%1
==to!=,==to>,>to!=,+to/,>to!=1,+to%
==to<,+to%
==to<,>to<=,+to%
==to<,>to<=,>to>=,+to%
>to<,==to<,>to<=,+to%
==to<,>to!=,>to<=,+to%
==to<,>to<=,+to%,+to%1
==to<,>to<=,+to%,>to>=,+to%1
>to<,==to<,>to<=,+to%,+to%1
==to<,>to!=,>to<=,+to%,+to%1
==to<,+to/,>to<=,+to%
==to<,+to/,>to<=,>to>=,+to%
>to<,==to<,+to/,>to<=,+to%
==to<,>to!=,+to/,>to<=,+to%
==to<,>to<=,+to-,+to%
==to<,>to<=,+to-,>to>=,+to%
>to<,==to<,>to<=,+to-,+to%
==to<,>to!=,>to<=,+to-,+to%
==to<,==to<1,>to<=,+to%
==to<,==to<1,>to<=,>to>=,+to%
>to<,==to<,==to<1,>to<=,+to%
==to<,==to<1,>to!=,>to<=,+to%
==to<,==to<1,>to<=,+to%,+to%1
==to<,==to<1,>to<=,+to%,>to>=,+to%1
>to<,==to<,==to<1,>to<=,+to%,+to%1
==to<,==to<1,>to!=,>to<=,+to%,+to%1
==to<,==to<1,+to/,>to<=,+to%
==to<,==to<1,+to/,>to<=,>to>=,+to%
>to<,==to<,==to<1,+to/,>to<=,+to%
==to<,==to<1,>to!=,+to/,>to<=,+to%
==to<,==to<1,>to<=,+to-,+to%
==to<,==to<1,>to<=,+to-,>to>=,+to%
>to<,==to<,==to<1,>to<=,+to-,+to%
==to<,==to<1,>to!=,>to<=,+to-,+to%
==to<,>to<=,==to>,>to>=,+to%
>to<,==to<,>to<=,==to>,+to%
==to<,>to!=,>to<=,==to>,+to%
==to<,>to<=,+to%,==to>,+to%1
==to<,>to!=,+to/,>to<=,==to>,+to%
==to!=,==to<,>to<=,>to>=,+to%
==to!=,>to<,==to<,>to<=,+to%
==to!=,==to<,>to!=,>to<=,+to%
==to!=,==to<,>to<=,+to%,+to%1
==to!=,==to<,>to!=,+to/,>to<=,+to%
==to<,>to!=,+to%
==to<,>to!=,>to>=,+to%
>to<,==to<,>to!=,+to%
==to<,>to!=,>to!=1,+to%
==to<,+to%,>to!=,+to%1
==to<,+to%,>to!=,>to>=,+to%1
>to<,==to<,+to%,>to!=,+to%1
==to<,>to!=,+to%,>to!=1,+to%1
==to<,+to/,>to!=,+to%
==to<,+to/,>to!=,>to>=,+to%
>to<,==to<,+to/,>to!=,+to%
==to<,>to!=,+to/,>to!=1,+to%
==to<,>to!=,+to-,+to%
==to<,>to!=,+to-,>to>=,+to%
>to<,==to<,>to!=,+to-,+to%
==to<,>to!=,>to!=1,+to-,+to%
==to<,==to<1,>to!=,+to%
==to<,==to<1,>to!=,>to>=,+to%
>to<,==to<,==to<1,>to!=,+to%
==to<,==to<1,>to!=,>to!=1,+to%
==to<,==to<1,+to%,>to!=,+to%1
==to<,==to<1,+to%,>to!=,>to>=,+to%1
>to<,==to<,==to<1,+to%,>to!=,+to%1
==to<,==to<1,>to!=,+to%,>to!=1,+to%1
==to<,==to<1,+to/,>to!=,+to%
==to<,==to<1,+to/,>to!=,>to>=,+to%
>to<,==to<,==to<1,+to/,>to!=,+to%
==to<,==to<1,>to!=,+to/,>to!=1,+to%
==to<,==to<1,>to!=,+to-,+to%
==to<,==to<1,>to!=,+to-,>to>=,+to%
>to<,==to<,==to<1,>to!=,+to-,+to%
==to<,==to<1,>to!=,>to!=1,+to-,+to%
==to<,>to!=,==to>,>to>=,+to%
>to<,==to<,>to!=,==to>,+to%
==to<,>to!=,>to!=1,==to>,+to%
==to<,+to%,>to!=,==to>,+to%1
==to<,>to!=,+to/,>to!=1,==to>,+to%
==to!=,==to<,>to!=,>to>=,+to%
==to!=,>to<,==to<,>to!=,+to%
==to!=,==to<,>to!=,>to!=1,+to%
==to!=,==to<,+to%,>to!=,+to%1
==to!=,==to<,>to!=,+to/,>to!=1,+to%
==to<,+to*,>to!=
==to<,+to*,>to!=,>to>=
>to<,==to<,+to*,>to!=
==to<,>to!=,+to*,>to!=1
==to<,+to%,+to*,>to!=
==to<,+to%,+to*,>to!=,>to>=
>to<,==to<,+to%,+to*,>to!=
==to<,>to!=,+to%,+to*,>to!=1
==to<,+to/,+to*,>to!=
==to<,+to/,+to*,>to!=,>to>=
>to<,==to<,+to/,+to*,>to!=
==to<,>to!=,+to/,+to*,>to!=1
==to<,+to*,>to!=,+to-
==to<,+to*,>to!=,+to-,>to>=
>to<,==to<,+to*,>to!=,+to-
==to<,>to!=,+to*,>to!=1,+to-
==to<,+to*,>to!=,==to>,>to>=
>to<,==to<,+to*,>to!=,==to>
==to<,>to!=,+to*,>to!=1,==to>
==to<,+to%,+to*,>to!=,==to>
>to<,==to<,+to%,+to*,>to!=,==to>
==to<,+to/,+to*,>to!=,==to>
==to<,>to!=,+to/,+to*,>to!=1,==to>
==to<,+to*,>to!=,+to-,==to>
==to<,>to!=,+to*,>to!=1,+to-,==to>
==to<,==to<1,+to*,>to!=,>to>=
==to<,==to<1,+to/,+to*,>to!=,>to>=
>to<,==to<,==to<1,+to*,>to!=
>to<,==to<,==to<1,+to/,+to*,>to!=
==to<,==to<1,>to!=,+to*,>to!=1
==to<,==to<1,>to!=,+to/,+to*,>to!=1
==to<,==to<1,+to%,+to*,>to!=
==to<,==to<1,>to!=,+to%,+to*,>to!=1
>to<,==to<,==to<1,+to*,>to!=,+to-
==to!=,==to<,+to*,>to!=,>to>=
==to!=,>to<,==to<,+to*,>to!=
==to!=,==to<,>to!=,+to*,>to!=1
==to!=,==to<,+to%,+to*,>to!=
==to!=,==to<,>to!=,+to/,+to*,>to!=1
==to!=,==to<
==to!=,==to!=1
==to<=,==to!=
==to<=,>to>=,==to!=
==to!=,+to%
>to<=,==to!=,+to%
>to<=,==to!=,>to>=,+to%
>to<,>to<=,==to!=,+to%
>to!=,>to<=,==to!=,+to%
>to<=,+to%,==to!=,+to%1
>to<=,+to%,==to!=,>to>=,+to%1
>to<,>to<=,+to%,==to!=,+to%1
>to!=,>to<=,+to%,==to!=,+to%1
+to/,>to<=,==to!=,+to%
+to/,>to<=,==to!=,>to>=,+to%
>to<,+to/,>to<=,==to!=,+to%
>to!=,+to/,>to<=,==to!=,+to%
>to<=,==to!=,+to-,+to%
>to<=,==to!=,+to-,>to>=,+to%
>to<,>to<=,==to!=,+to-,+to%
>to!=,>to<=,==to!=,+to-,+to%
==to<,>to<=,==to!=,+to%
==to<,>to<=,==to!=,>to>=,+to%
>to<,==to<,>to<=,==to!=,+to%
==to<,>to!=,>to<=,==to!=,+to%
==to<,>to<=,+to%,==to!=,+to%1
==to<,>to<=,+to%,==to!=,>to>=,+to%1
>to<,==to<,>to<=,+to%,==to!=,+to%1
==to<,>to!=,>to<=,+to%,==to!=,+to%1
==to<,+to/,>to<=,==to!=,+to%
==to<,+to/,>to<=,==to!=,>to>=,+to%
>to<,==to<,+to/,>to<=,==to!=,+to%
==to<,>to!=,+to/,>to<=,==to!=,+to%
==to<,>to<=,==to!=,+to-,+to%
==to<,>to<=,==to!=,+to-,>to>=,+to%
>to<,==to<,>to<=,==to!=,+to-,+to%
==to<,>to!=,>to<=,==to!=,+to-,+to%
>to<=,==to!=,==to>,>to>=,+to%
>to<,>to<=,==to!=,==to>,+to%
>to!=,>to<=,==to!=,==to>,+to%
>to<=,+to%,==to!=,==to>,+to%1
>to!=,+to/,>to<=,==to!=,==to>,+to%
==to!=,>to<=,==to!=1,>to>=,+to%
==to!=,>to<,>to<=,==to!=1,+to%
==to!=,>to!=,>to<=,==to!=1,+to%
==to!=,>to<=,+to%,==to!=1,+to%1
==to!=,>to!=,+to/,>to<=,==to!=1,+to%
==to!=,>to!=,+to%
==to!=,>to!=,>to>=,+to%
>to<,==to!=,>to!=,+to%
>to!=,==to!=,>to!=1,+to%
+to%,==to!=,>to!=,+to%1
+to%,==to!=,>to!=,>to>=,+to%1
>to<,+to%,==to!=,>to!=,+to%1
>to!=,+to%,==to!=,>to!=1,+to%1
+to/,==to!=,>to!=,+to%
+to/,==to!=,>to!=,>to>=,+to%
>to<,+to/,==to!=,>to!=,+to%
>to!=,+to/,==to!=,>to!=1,+to%
==to!=,>to!=,+to-,+to%
==to!=,>to!=,+to-,>to>=,+to%
>to<,==to!=,>to!=,+to-,+to%
>to!=,==to!=,>to!=1,+to-,+to%
==to<,==to!=,>to!=,+to%
==to<,==to!=,>to!=,>to>=,+to%
>to<,==to<,==to!=,>to!=,+to%
==to<,>to!=,==to!=,>to!=1,+to%
==to<,+to%,==to!=,>to!=,+to%1
==to<,+to%,==to!=,>to!=,>to>=,+to%1
>to<,==to<,+to%,==to!=,>to!=,+to%1
==to<,>to!=,+to%,==to!=,>to!=1,+to%1
==to<,+to/,==to!=,>to!=,+to%
==to<,+to/,==to!=,>to!=,>to>=,+to%
>to<,==to<,+to/,==to!=,>to!=,+to%
==to<,>to!=,+to/,==to!=,>to!=1,+to%
==to<,==to!=,>to!=,+to-,+to%
==to<,==to!=,>to!=,+to-,>to>=,+to%
>to<,==to<,==to!=,>to!=,+to-,+to%
==to<,>to!=,==to!=,>to!=1,+to-,+to%
==to!=,>to!=,==to>,>to>=,+to%
>to<,==to!=,>to!=,==to>,+to%
>to!=,==to!=,>to!=1,==to>,+to%
+to%,==to!=,>to!=,==to>,+to%1
>to!=,+to/,==to!=,>to!=1,==to>,+to%
==to!=,==to!=1,>to!=,>to>=,+to%
==to!=,>to<,==to!=1,>to!=,+to%
==to!=,>to!=,==to!=1,>to!=1,+to%
==to!=,+to%,==to!=1,>to!=,+to%1
==to!=,>to!=,+to/,==to!=1,>to!=1,+to%
>to>=,+to%
>to!=,+to%
>to>=,+to*
>to!=,+to*
==to>,+to%
==to>,>to>=,+to%
==to>,>to!=,+to%
==to<,+to%
==to<,>to>=,+to%
==to<,>to!=,+to%
==to<,+to/
==to<,>to>=,+to/
==to<,>to!=,+to/
==to<,+to*
==to<,>to>=,+to*
==to<,>to!=,+to*
==to!=,+to%
==to!=,>to>=,+to%
==to!=,>to!=,+to%
+to%,>to>=
+to%,>to!=
>to>=,+to/
>to!=,+to/
>to>=,+to*
>to!=,+to*
>to>=,+to-
>to<,+to-
>to!=,+to-
+to%,+to-
+to%,>to>=,+to-
+to%,>to<,+to-
>to!=,+to%,+to-
+to/,+to-
+to/,>to>=,+to-
+to/,>to<,+to-
>to!=,+to/,+to-
+to-,+to-1
>to>=,+to-,+to-1
>to<,+to-,+to-1
>to!=,+to-,+to-1
+to%,==to>,+to-
>to!=,+to%,==to>,+to-
+to/,==to>,+to-
>to!=,+to/,==to>,+to-
==to>,+to-,+to-1
>to!=,==to>,+to-,+to-1
>to>=,==to<,+to-
==to<,>to<,+to-
>to!=,==to<,+to-
+to%,==to<,+to-
>to!=,+to/,==to<,+to-
>to!=,==to<,+to-,+to-1
+to%,==to!=,+to-
>to!=,+to/,==to!=,+to-
>to!=,==to!=,+to-,+to-1
+to%,==to>
+to%,==to>,>to>=
+to%,>to!=,==to>
==to>,+to/
==to>,>to>=,+to/
>to!=,==to>,+to/
==to>,+to*
==to>,>to>=,+to*
>to!=,==to>,+to*
+to%,==to<
+to%,==to<,>to>=
+to%,>to!=,==to<
==to<,+to/
==to<,>to>=,+to/
>to!=,==to<,+to/
==to<,+to*
==to<,>to>=,+to*
>to!=,==to<,+to*
==to!=,+to%
==to!=,+to%,>to>=
==to!=,+to%,>to!=
==to!=,+to/
==to!=,>to>=,+to/
==to!=,>to!=,+to/
==to!=,+to*
==to!=,>to>=,+to*
==to!=,>to!=,+to*
<=to>,==to<
<=to>,==to!=
<=to>,==to!=,==to<
<=to>,==to!=,==to!=1
<=to>,==to<
<=to>,==to!=
<=to>,==to!=
<=to>,==to!=,==to<
<=to>,==to!=,==to!=1
<=to>,<=to>1
<=to>,<=to>1,==to<
<=to>,<=to>1,==to!=
<=to>,<=to>1,==to!=
<=to>,<=to>1,==to!=,==to<
<=to>,<=to>1,==to!=,==to!=1
<=to>,<=to!=
<=to>,<=to!=,==to<
<=to>,<=to!=,==to!=
<=to>,==to!=,<=to!=
<=to>,==to!=,<=to!=,==to<
<=to>,==to!=,<=to!=,==to!=1
<=to>,<=to==
<=to>,==to<,<=to==
<=to>,<=to==,==to!=
<=to>,==to!=,<=to==
<=to>,==to!=,==to<,<=to==
<=to>,==to!=,<=to==,==to!=1
<=to>,<=to!=
<=to>,<=to!=,==to<
<=to>,<=to!=,==to!=
<=to>,<=to!=,==to!=
<=to>,<=to!=,==to!=,==to<
<=to>,<=to!=,==to!=,==to!=1
<=to!=,<=to!=1
<=to!=,<=to!=1,==to<
<=to!=,<=to!=1,==to!=
<=to!=,==to!=,<=to!=1
<=to!=,==to!=,<=to!=1,==to<
<=to!=,==to!=,<=to!=1,==to!=1
<=to!=,<=to==
<=to!=,==to<,<=to==
<=to!=,<=to==,==to!=
<=to!=,==to!=,<=to==
<=to!=,==to!=,==to<,<=to==
<=to!=,==to!=,<=to==,==to!=1
<=to!=,||to&&
<=to>,<=to==
<=to>,<=to==,==to<
<=to>,<=to==,==to!=
<=to>,<=to==,==to!=
<=to>,<=to==,==to!=,==to<
<=to>,<=to==,==to!=,==to!=1
<=to==,<=to!=
<=to==,<=to!=,==to<
<=to==,<=to!=,==to!=
<=to==,==to!=,<=to!=
<=to==,==to!=,<=to!=,==to<
<=to==,==to!=,<=to!=,==to!=1
<=to==,<=to==1
<=to==,==to<,<=to==1
<=to==,<=to==1,==to!=
<=to==,==to!=,<=to==1
<=to==,==to!=,==to<,<=to==1
<=to==,==to!=,<=to==1,==to!=1
<=to==,||to&&
<=to>,==to<
<=to>,==to!=
<=to>,==to!=
<=to>,==to!=,==to<
<=to>,==to!=,==to!=1
<=to>,<=to>1
<=to>,<=to>1,==to<
<=to>,<=to>1,==to!=
<=to>,<=to>1,==to!=
<=to>,<=to>1,==to!=,==to<
<=to>,<=to>1,==to!=,==to!=1
<=to>,<=to!=
<=to>,<=to!=,==to<
<=to>,<=to!=,==to!=
<=to>,==to!=,<=to!=
<=to>,==to!=,<=to!=,==to<
<=to>,==to!=,<=to!=,==to!=1
<=to>,<=to==
<=to>,==to<,<=to==
<=to>,<=to==,==to!=
<=to>,==to!=,<=to==
<=to>,==to!=,==to<,<=to==
<=to>,==to!=,<=to==,==to!=1
<=to==,<=to>
<=to==,<=to>,==to<
<=to==,<=to>,==to!=
<=to==,<=to>,==to!=
<=to==,<=to>,==to!=,==to<
<=to==,<=to>,==to!=,==to!=1
<=to>,<=to==,<=to>1
<=to>,<=to==,<=to>1,==to<
<=to>,<=to==,<=to>1,==to!=
<=to>,<=to==,<=to>1,==to!=
<=to>,<=to==,<=to>1,==to!=,==to<
<=to>,<=to==,<=to>1,==to!=,==to!=1
<=to==,<=to>,<=to!=
<=to==,<=to>,<=to!=,==to<
<=to==,<=to>,<=to!=,==to!=
<=to==,<=to>,==to!=,<=to!=
<=to==,<=to>,==to!=,<=to!=,==to<
<=to==,<=to>,==to!=,<=to!=,==to!=1
<=to==,<=to>,<=to==1
<=to==,<=to>,==to<,<=to==1
<=to==,<=to>,<=to==1,==to!=
<=to==,<=to>,==to!=,<=to==1
<=to==,<=to>,==to!=,==to<,<=to==1
<=to==,<=to>,==to!=,<=to==1,==to!=1
<=to>,<=to>1
<=to>,<=to>1,==to<
<=to>,<=to>1,==to!=
<=to>,<=to>1,==to!=,==to<
<=to>,<=to>1,==to!=,==to!=1
<=to>,<=to>1,<=to>2
<=to>,<=to>1,<=to>2,==to<
<=to>,<=to>1,<=to>2,==to!=
<=to>,<=to>1,<=to>2,==to!=
<=to>,<=to>1,<=to>2,==to!=,==to<
<=to>,<=to>1,<=to>2,==to!=,==to!=1
<=to>,<=to>1,<=to!=
<=to>,<=to>1,<=to!=,==to<
<=to>,<=to>1,<=to!=,==to!=
<=to>,<=to>1,==to!=,<=to!=
<=to>,<=to>1,==to!=,<=to!=,==to<
<=to>,<=to>1,==to!=,<=to!=,==to!=1
<=to>,<=to>1,<=to==
<=to>,<=to>1,==to<,<=to==
<=to>,<=to>1,<=to==,==to!=
<=to>,<=to>1,==to!=,<=to==
<=to>,<=to>1,==to!=,==to<,<=to==
<=to>,<=to>1,==to!=,<=to==,==to!=1
<=to!=,<=to>
<=to!=,<=to>,==to<
<=to!=,<=to>,==to!=
<=to!=,<=to>,==to!=,==to<
<=to!=,<=to>,==to!=,==to!=1
<=to>,<=to!=,<=to>1
<=to>,<=to!=,<=to>1,==to<
<=to>,<=to!=,<=to>1,==to!=
<=to>,<=to!=,<=to>1,==to!=
<=to>,<=to!=,<=to>1,==to!=,==to<
<=to>,<=to!=,<=to>1,==to!=,==to!=1
<=to!=,<=to>,<=to!=1
<=to!=,<=to>,<=to!=1,==to<
<=to!=,<=to>,<=to!=1,==to!=
<=to!=,<=to>,==to!=,<=to!=1
<=to!=,<=to>,==to!=,<=to!=1,==to<
<=to!=,<=to>,==to!=,<=to!=1,==to!=1
<=to!=,<=to>,<=to==
<=to!=,<=to>,==to<,<=to==
<=to!=,<=to>,<=to==,==to!=
<=to!=,<=to>,==to!=,<=to==
<=to!=,<=to>,==to!=,==to<,<=to==
<=to!=,<=to>,==to!=,<=to==,==to!=1
<=to!=,==to!=,==to<
<=to!=,==to!=,==to!=1
<=to>,<=to!=
<=to>,<=to!=,==to<
<=to>,<=to!=,==to!=
<=to>,<=to!=,==to!=
<=to>,<=to!=,==to!=,==to<
<=to>,<=to!=,==to!=,==to!=1
<=to!=,<=to!=1
<=to!=,<=to!=1,==to<
<=to!=,<=to!=1,==to!=
<=to!=,==to!=,<=to!=1,==to<
<=to!=,==to!=,<=to!=1,==to!=1
<=to!=,<=to==
<=to!=,==to<,<=to==
<=to!=,<=to==,==to!=
<=to!=,==to!=,==to<,<=to==
<=to!=,==to!=,<=to==,==to!=1
<=to!=,||to&&
<=to>,<=to!=
<=to>,<=to!=,==to<
<=to>,<=to!=,==to!=
<=to>,<=to!=,==to!=,==to<
<=to>,<=to!=,==to!=,==to!=1
<=to>,<=to>1,<=to!=
<=to>,<=to>1,<=to!=,==to<
<=to>,<=to>1,<=to!=,==to!=
<=to>,<=to>1,<=to!=,==to!=
<=to>,<=to>1,<=to!=,==to!=,==to<
<=to>,<=to>1,<=to!=,==to!=,==to!=1
<=to>,<=to!=,<=to!=1
<=to>,<=to!=,<=to!=1,==to<
<=to>,<=to!=,<=to!=1,==to!=
<=to>,<=to!=,==to!=,<=to!=1
<=to>,<=to!=,==to!=,<=to!=1,==to<
<=to>,<=to!=,==to!=,<=to!=1,==to!=1
<=to>,<=to!=,<=to==
<=to>,<=to!=,==to<,<=to==
<=to>,<=to!=,<=to==,==to!=
<=to>,<=to!=,==to!=,<=to==
<=to>,<=to!=,==to!=,==to<,<=to==
<=to>,<=to!=,==to!=,<=to==,==to!=1
<=to!=,<=to!=1
<=to!=,<=to!=1,==to<
<=to!=,<=to!=1,==to!=
<=to!=,<=to!=1,==to!=,==to<
<=to!=,<=to!=1,==to!=,==to!=1
<=to>,<=to!=,<=to!=1,==to<
<=to>,<=to!=,<=to!=1,==to!=,==to<
<=to>,<=to!=,<=to!=1,==to!=
<=to>,<=to!=,<=to!=1,==to!=,==to!=1
<=to!=,<=to!=1,==to!=,<=to==
<=to==,<=to!=
<=to==,<=to!=,==to<
<=to==,<=to!=,==to!=
<=to==,<=to!=,==to!=,==to<
<=to==,<=to!=,==to!=,==to!=1
<=to>,<=to==,<=to!=,==to<
<=to>,<=to==,<=to!=,==to!=,==to<
<=to>,<=to==,<=to!=,==to!=
<=to>,<=to==,<=to!=,==to!=,==to!=1
<=to==,<=to!=,==to!=,<=to==1
==to!=,<=to==,==to<
==to!=,<=to==,==to!=1
<=to>,<=to==
<=to>,<=to==,==to<
<=to>,<=to==,==to!=
<=to>,==to!=,<=to==
<=to>,==to!=,<=to==,==to<
<=to>,==to!=,<=to==,==to!=1
<=to==,<=to!=
<=to==,<=to!=,==to<
<=to==,<=to!=,==to!=
==to!=,<=to==,<=to!=,==to<
==to!=,<=to==,<=to!=,==to!=1
<=to==,<=to==1
<=to==,==to<,<=to==1
<=to==,<=to==1,==to!=
==to!=,<=to==,==to<,<=to==1
==to!=,<=to==,<=to==1,==to!=1
<=to==,||to&&
<=to>,<=to==
<=to>,<=to==,==to<
<=to>,<=to==,==to!=
<=to>,==to!=,<=to==
<=to>,==to!=,<=to==,==to<
<=to>,==to!=,<=to==,==to!=1
<=to>,<=to>1,<=to==
<=to>,<=to>1,<=to==,==to<
<=to>,<=to>1,<=to==,==to!=
<=to>,<=to>1,==to!=,<=to==
<=to>,<=to>1,==to!=,<=to==,==to<
<=to>,<=to>1,==to!=,<=to==,==to!=1
<=to>,<=to==,<=to!=
<=to>,<=to==,<=to!=,==to<
<=to>,<=to==,<=to!=,==to!=
<=to>,==to!=,<=to==,<=to!=
<=to>,==to!=,<=to==,<=to!=,==to<
<=to>,==to!=,<=to==,<=to!=,==to!=1
<=to>,<=to==,<=to==1
<=to>,<=to==,==to<,<=to==1
<=to>,<=to==,<=to==1,==to!=
<=to>,==to!=,<=to==,<=to==1
<=to>,==to!=,<=to==,==to<,<=to==1
<=to>,==to!=,<=to==,<=to==1,==to!=1
<=to!=,<=to==
<=to!=,<=to==,==to<
<=to!=,<=to==,==to!=
<=to!=,==to!=,<=to==,==to<
<=to!=,==to!=,<=to==,==to!=1
<=to>,<=to!=,<=to==,==to<
<=to>,<=to!=,==to!=,<=to==,==to<
<=to>,<=to!=,<=to==,==to!=
<=to>,<=to!=,==to!=,<=to==,==to!=1
<=to!=,==to!=,<=to==,<=to==1
<=to==,<=to==1
<=to==,<=to==1,==to<
<=to==,<=to==1,==to!=
<=to==,==to!=,<=to==1,==to<
<=to==,==to!=,<=to==1,==to!=1
<=to>,<=to==,<=to==1,==to<
<=to>,<=to==,==to!=,<=to==1,==to<
<=to>,<=to==,<=to==1,==to!=
<=to>,<=to==,==to!=,<=to==1,==to!=1
<=to==,==to!=,<=to==1,<=to==2


==> resources/methods.csv <==
x,Validator,Chess,Cli,Monopoly,Triangle
A,0,925,502,372,1000
B,0,74,348,627,0
C,0,0,106,0,0
D,0,0,42,0,0
E,0,0,0,0,0
F,0,0,0,0,0
G,0,0,0,0,0
H,0,0,0,0,0
I,0,0,0,0,0


==> resources/order.csv <==
x,Validator,Chess,Cli,Monopoly,Triangle
A,0,333,476,319,192
B,0,418,390,284,262
C,0,204,90,264,232
D,0,37,42,132,234
E,0,5,0,0,78
F,0,0,0,0,0
G,0,0,0,0,0
H,0,0,0,0,0


==> resources/strictclasses.csv <==
x,Chess,Cli,Monopoly,Triangle,Validator
A,920,952,441,1000,1000
B,79,47,558,0,0
C,0,0,0,0,0
D,0,0,0,0,0
E,0,0,0,0,0
F,0,0,0,0,0
G,0,0,0,0,0
H,0,0,0,0,0
I,0,0,0,0,0


==> resources/strictdistribution.csv <==
x,Chess,Cli,Monopoly,Triangle,Validator
M,920,380,372,1000,1000
C,0,572,69,0,0
2C,79,47,558,0,0
*,1,1,1,0,0


==> resources/strictmethods.csv <==
x,Chess,Cli,Monopoly,Triangle,Validator
A,920,380,372,1000,1000
B,79,619,627,0,0
C,0,0,0,0,0
D,0,0,0,0,0
E,0,0,0,0,0
F,0,0,0,0,0
G,0,0,0,0,0
H,0,0,0,0,0
I,0,0,0,0,0


==> resources/strictorder.csv <==
x,Chess,Cli,Monopoly,Triangle,Validator
A,336,1000,441,500,124
B,46,0,348,500,348
C,616,0,209,0,469
D,0,0,0,0,56
E,0,0,0,0,0
F,0,0,0,0,0
G,0,0,0,0,0
H,0,0,0,0,0

